FEMa-FS: Finite Element Machines for Feature Selection

Identifying anomalies has become one of the primary strategies towards security and protection procedures in computer networks. In this context, machine learning-based methods emerge as an elegant solution to identify such scenarios and learn irrelevant information so that a reduction in the identification time and possible gain in accuracy can be obtained. This paper proposes a novel feature selection approach called Finite Element Machines for Feature Selection (FEMa-FS), which uses the framework of finite elements to identify the most relevant information from a given dataset. Although FEMa-FS can be applied to any application domain, it has been evaluated in the context of anomaly detection in computer networks. The outcomes over two datasets showed promising results.

==> fs_inter.csv <==
sample,value
0.0,0.0
0.01974035897435897,0.431381
0.03948071794871794,0.431381
0.05922107692307692,0.43138099
0.07896143589743589,0.43138094
0.09870179487179485,0.43138074
0.11844215384615384,0.43138012
0.1381825128205128,0.43137846
0.15792287179487177,0.4313745
0.17766323076923074,0.43136583
0.1974035897435897,0.43134801
0.21714394871794868,0.43131322
0.23688430769230767,0.43124801
0.2566246666666666,0.43112982
0.2763650256410256,0.43092152
0.29610538461538455,0.43056303
0.31584574358974354,0.42995887
0.33558610256410254,0.42896028
0.3553264615384615,0.42734137
0.3750668205128205,0.42477147
0.3948071794871794,0.42079334
0.4145475384615384,0.41483101
0.43428789743589735,0.40627165
0.45402825641025635,0.39467162
0.47376861538461534,0.38008143
0.4935089743589743,0.36333182
0.5132493333333332,0.34598981
0.5329896923076922,0.32984913
0.5527300512820512,0.31625578
0.5724704102564102,0.30574992
0.5922107692307691,0.29816906
0.6119511282051281,0.29297744
0.6316914871794871,0.28955819
0.6514318461538461,0.28737194
0.6711722051282051,0.28600675
0.690912564102564,0.28517156
0.710652923076923,0.28467051
0.730393282051282,0.28437595
0.750133641025641,0.28420662
0.769874,0.28411177


==> fs_samples.csv <==
sample,value
0.0,0.431381
0.01974035897435897,0.284009
0.03948071794871794,0.231769
0.05922107692307692,0.256311
0.07896143589743589,0.245189
0.09870179487179485,0.231769
0.11844215384615384,0.769874
0.1381825128205128,0.362994
0.15792287179487177,0.22172
0.17766323076923074,0.256311
0.1974035897435897,0.342048
0.21714394871794868,0.406415
0.23688430769230767,0.342048
0.2566246666666666,0.269043
0.2763650256410256,0.433101
0.29610538461538455,0.384786
0.31584574358974354,0.231769
0.33558610256410254,0.284009
0.3553264615384615,0.433101
0.3750668205128205,0.0
0.3948071794871794,0.409412
0.4145475384615384,0.231769
0.43428789743589735,0.275065
0.45402825641025635,0.231769
0.47376861538461534,0.701511
0.4935089743589743,0.394835
0.5132493333333332,0.446137
0.5329896923076922,0.474845
0.5527300512820512,0.447716
0.5724704102564102,0.640807
0.5922107692307691,0.450634
0.6119511282051281,0.231769
0.6316914871794871,0.231769
0.6514318461538461,0.284009
0.6711722051282051,0.448054
0.690912564102564,0.406415
0.710652923076923,0.334797
0.730393282051282,0.256311
0.750133641025641,0.379017
0.769874,0.450634


==> idw12k.csv <==
sample,value
-2.0,0.9994490825040663
-1.99,0.9994720515393067
-1.98,0.9994943387560682
-1.97,0.9995159542693377
-1.96,0.9995369083110939
-1.95,0.9995572112255854
-1.94,0.9995768734644542
-1.93,0.9995959055816976
-1.92,0.9996143182284719
-1.91,0.9996321221477409
-1.9,0.999649328168768
-1.89,0.999665947201455
-1.88,0.9996819902305298
-1.8699999999999999,0.9996974683095852
-1.8599999999999999,0.9997123925549718
-1.8499999999999999,0.9997267741395467
-1.8399999999999999,0.9997406242862857
-1.8299999999999998,0.9997539542617587
-1.8199999999999998,0.9997667753694722
-1.8099999999999998,0.9997790989430898
-1.7999999999999998,0.9997909363395294
-1.7899999999999998,0.9998022989319441
-1.7799999999999998,0.9998131981025977
-1.7699999999999998,0.9998236452356339
-1.7599999999999998,0.9998336517097542
-1.7499999999999998,0.9998432288908037
-1.7399999999999998,0.9998523881242808
-1.7299999999999998,0.9998611407277752
-1.7199999999999998,0.999869497983344
-1.7099999999999997,0.9998774711298343
-1.6999999999999997,0.9998850713551666
-1.6899999999999997,0.9998923097885853
-1.6799999999999997,0.9998991974928902
-1.6699999999999997,0.9999057454566599
-1.6599999999999997,0.9999119645864784
-1.6499999999999997,0.9999178656991822
-1.6399999999999997,0.9999234595141346
-1.6299999999999997,0.9999287566455473
-1.6199999999999997,0.9999337675948592
-1.6099999999999997,0.9999385027431925
-1.5999999999999996,0.9999429723438942
-1.5899999999999996,0.9999471865151857
-1.5799999999999996,0.9999511552329335
-1.5699999999999996,0.9999548883235593
-1.5599999999999996,0.9999583954571023
-1.5499999999999996,0.9999616861404581
-1.5399999999999996,0.9999647697108052
-1.5299999999999996,0.9999676553292394
-1.5199999999999996,0.9999703519746381
-1.5099999999999996,0.9999728684377627
-1.4999999999999996,0.9999752133156272
-1.4899999999999995,0.9999773950061486
-1.4799999999999995,0.9999794217030895
-1.4699999999999995,0.9999813013913241
-1.4599999999999995,0.9999830418424318
-1.4499999999999995,0.9999846506106452
-1.4399999999999995,0.9999861350291646
-1.4299999999999995,0.9999875022068546
-1.4199999999999995,0.9999887590253407
-1.4099999999999995,0.9999899121365208
-1.3999999999999995,0.9999909679605016
-1.3899999999999995,0.9999919326839738
-1.3799999999999994,0.9999928122590435
-1.3699999999999994,0.9999936124025196
-1.3599999999999994,0.9999943385956747
-1.3499999999999994,0.9999949960844811
-1.3399999999999994,0.9999955898803315
-1.3299999999999994,0.9999961247612452
-1.3199999999999994,0.999996605273561
-1.3099999999999994,0.9999970357341198
-1.2999999999999994,0.9999974202329316
-1.2899999999999994,0.9999977626363198
-1.2799999999999994,0.9999980665905417
-1.2699999999999994,0.9999983355258696
-1.2599999999999993,0.9999985726611208
-1.2499999999999993,0.9999987810086243
-1.2399999999999993,0.999998963379603
-1.2299999999999993,0.9999991223899524
-1.2199999999999993,0.9999992604663913
-1.2099999999999993,0.9999993798529605
-1.1999999999999993,0.9999994826178374
-1.1899999999999993,0.9999995706604387
-1.1799999999999993,0.9999996457187743
-1.1699999999999993,0.9999997093770193
-1.1599999999999993,0.9999997630732632
-1.1499999999999992,0.9999998081073982
-1.1399999999999992,0.9999998456491058
-1.1299999999999992,0.9999998767458952
-1.1199999999999992,0.9999999023311534
-1.1099999999999992,0.9999999232321619
-1.0999999999999992,0.9999999401780363
-1.0899999999999992,0.9999999538075418
-1.0799999999999992,0.9999999646767479
-1.0699999999999992,0.9999999732664726
-1.0599999999999992,0.9999999799894854
-1.0499999999999992,0.9999999851974252
-1.0399999999999991,0.9999999891874023
-1.0299999999999991,0.9999999922082558
-1.0199999999999991,0.9999999944664345
-1.0099999999999991,0.9999999961314876
-0.9999999999999991,0.9999999973411406
-0.9899999999999991,0.9999999982059506
-0.9799999999999991,0.999999998813532
-0.9699999999999991,0.999999999232355
-0.9599999999999991,0.9999999995151188
-0.9499999999999991,0.9999999997017126
-0.9399999999999991,0.9999999998217827
-0.929999999999999,0.9999999998969195
-0.919999999999999,0.9999999999425
-0.909999999999999,0.9999999999692056
-0.899999999999999,0.9999999999842505
-0.889999999999999,0.9999999999923577
-0.879999999999999,0.999999999996509
-0.869999999999999,0.9999999999985136
-0.859999999999999,0.9999999999994172
-0.849999999999999,0.999999999999793
-0.839999999999999,0.9999999999999349
-0.829999999999999,0.9999999999999822
-0.819999999999999,0.9999999999999961
-0.8099999999999989,0.9999999999999993
-0.7999999999999989,0.9999999999999999
-0.7899999999999989,1.0
-0.7799999999999989,1.0
-0.7699999999999989,1.0
-0.7599999999999989,1.0
-0.7499999999999989,1.0
-0.7399999999999989,1.0
-0.7299999999999989,1.0
-0.7199999999999989,1.0
-0.7099999999999989,1.0
-0.6999999999999988,0.9999999999999997
-0.6899999999999988,0.999999999999997
-0.6799999999999988,0.9999999999999786
-0.6699999999999988,0.9999999999998784
-0.6599999999999988,0.9999999999994309
-0.6499999999999988,0.999999999997699
-0.6399999999999988,0.999999999991742
-0.6299999999999988,0.9999999999731328
-0.6199999999999988,0.9999999999194743
-0.6099999999999988,0.9999999997748851
-0.5999999999999988,0.999999999407181
-0.5899999999999987,0.9999999985176629
-0.5799999999999987,0.9999999964574772
-0.5699999999999987,0.999999991864759
-0.5599999999999987,0.9999999819659521
-0.5499999999999987,0.999999961260524
-0.5399999999999987,0.9999999190935299
-0.5299999999999987,0.9999998352533133
-0.5199999999999987,0.9999996721103027
-0.5099999999999987,0.9999993607707545
-0.49999999999999867,0.999998776984874
-0.48999999999999866,0.9999976996815318
-0.47999999999999865,0.9999957402896668
-0.46999999999999864,0.9999922233019637
-0.45999999999999863,0.9999859859958169
-0.4499999999999986,0.999975044895962
-0.4399999999999986,0.9999560437245667
-0.4299999999999986,0.9999233447329005
-0.4199999999999986,0.9998675405741048
-0.4099999999999986,0.9997730286574916
-0.3999999999999986,0.9996140755122159
-0.38999999999999857,0.9993484619428487
-0.37999999999999856,0.9989072789863048
-0.36999999999999855,0.9981786601690581
-0.35999999999999854,0.9969821083573636
-0.34999999999999853,0.9950286009015049
-0.3399999999999985,0.9918601222001834
-0.3299999999999985,0.9867618153628929
-0.3199999999999985,0.978643792753824
-0.3099999999999985,0.9659053358444939
-0.2999999999999985,0.9463356809523631
-0.2899999999999985,0.9171880417589919
-0.2799999999999985,0.8756703858551622
-0.26999999999999846,0.8200967061442925
-0.25999999999999845,0.751547003752369
-0.24999999999999845,0.675001258221167
-0.23999999999999844,0.5984554559756646
-0.22999999999999843,0.5299055950095238
-0.21999999999999842,0.4743316845057497
-0.2099999999999984,0.4328137615879822
-0.1999999999999984,0.40366585048666137
-0.1899999999999984,0.38409594004875325
-0.17999999999999838,0.37135725518165363
-0.16999999999999837,0.36323903606961777
-0.15999999999999837,0.358140563638731
-0.14999999999999836,0.3549719475114124
-0.13999999999999835,0.35301832723132953
-0.12999999999999834,0.35182168354809246
-0.11999999999999833,0.351092990428285
-0.10999999999999832,0.35065174775164526
-0.09999999999999831,0.35038608647808855
-0.0899999999999983,0.3502270954716962
-0.0799999999999983,0.3501325537136303
-0.06999999999999829,0.35007672621147234
-0.05999999999999828,0.35004400911025046
-0.04999999999999827,0.35002499401679765
-0.03999999999999826,0.3500140423202352
-0.02999999999999825,0.3500077970359556
-0.01999999999999824,0.35000427411281215
-0.009999999999998233,0.35000231036234375
1.7763568394002505e-15,0.3500012299035456
0.010000000000001563,0.3500006438684897
0.020000000000001794,0.3500003309528021
0.030000000000002025,0.35000016672570045
0.04000000000000181,0.35000008215495476
0.0500000000000016,0.3500000395066744
0.06000000000000183,0.3500000184919837
0.07000000000000206,0.3500000083998842
0.08000000000000185,0.3500000036900331
0.09000000000000163,0.3500000015612839
0.10000000000000187,0.3500000006331714
0.1100000000000021,0.35000000024468586
0.12000000000000188,0.35000000008946086
0.13000000000000167,0.35000000003067006
0.1400000000000019,0.35000000000974796
0.15000000000000213,0.3500000000028301
0.16000000000000192,0.3500000000007359
0.1700000000000017,0.3500000000001666
0.18000000000000194,0.3500000000000317
0.19000000000000217,0.35000000000000475
0.20000000000000195,0.3500000000000004
0.21000000000000174,0.35
0.22000000000000197,0.35
0.2300000000000022,0.35
0.240000000000002,0.35
0.2500000000000018,0.35
0.260000000000002,0.35
0.27000000000000224,0.35
0.280000000000002,0.35
0.2900000000000018,0.35000000000000003
0.30000000000000204,0.3500000000000008
0.3100000000000023,0.35000000000000825
0.32000000000000206,0.35000000000005876
0.33000000000000185,0.35000000000032694
0.3400000000000021,0.3500000000015141
0.3500000000000023,0.3500000000060642
0.3600000000000021,0.35000000002160003
0.3700000000000019,0.3500000000698587
0.3800000000000021,0.350000000208389
0.39000000000000234,0.3500000005803816
0.40000000000000213,0.3500000015238302
0.4100000000000019,0.3500000038013148
0.42000000000000215,0.35000000906741463
0.4300000000000024,0.35000002079180936
0.44000000000000217,0.35000004603605733
0.45000000000000195,0.35000009879749056
0.4600000000000022,0.3500002061792482
0.4700000000000024,0.3500004195781266
0.4800000000000022,0.35000083466005316
0.490000000000002,0.35000162653976497
0.5000000000000022,0.3500031109861041
0.5100000000000025,0.35000584975575844
0.5200000000000022,0.35001083012434886
0.530000000000002,0.35001976824795256
0.5400000000000023,0.3500356178314647
0.5500000000000025,0.35006341720233425
0.5600000000000023,0.3501116912669909
0.5700000000000021,0.3501947590160852
0.5800000000000023,0.3503365123765569
0.5900000000000025,0.3505765755044316
0.6000000000000023,0.350980297946674
0.6100000000000021,0.3516548899699504
0.6200000000000023,0.35277533033355923
0.6300000000000026,0.3546256681193464
0.6400000000000023,0.3576642011266615
0.6500000000000021,0.36262475517961756
0.6600000000000024,0.370670180816677
0.6700000000000026,0.3836153376523529
0.6800000000000024,0.4042270538871298
0.6900000000000022,0.4365686949561491
0.7000000000000024,0.4862516935645274
0.7100000000000026,0.560247119352139
0.7200000000000024,0.6656393080199335
0.7300000000000022,0.8067035169119411
0.7400000000000024,0.9806939957642639
0.7500000000000027,1.1749690524148997
0.7600000000000025,1.3692373017263502
0.7700000000000022,1.5432111222914822
0.7800000000000025,1.6842569274915309
0.7900000000000027,1.7896357138764212
0.8000000000000025,1.8636254311000815
0.8100000000000023,1.9133098518107747
0.8200000000000025,1.9456580784906452
0.8300000000000027,1.9662794735129263
0.8400000000000025,1.9792357666492082
0.8500000000000023,1.9872926673753935
0.8600000000000025,1.9922643406777696
0.8700000000000028,1.995313242726306
0.8800000000000026,1.9971730018493636
0.8900000000000023,1.9983018415851315
0.9000000000000026,1.9989838113127567
0.9100000000000028,1.9993939336674258
0.9200000000000026,1.9996394870095957
0.9300000000000024,1.9997859011803574
0.9400000000000026,1.9998728853726386
0.9500000000000028,1.9999244166548424
0.9600000000000026,1.999954896377875
0.9700000000000024,1.9999729272455053
0.9800000000000026,1.9999836197481196
0.9900000000000029,1.9999899935173633
1.0000000000000027,1.9999938241191924
1.0100000000000025,1.9999961516691434
1.0200000000000027,1.9999975843078615
1.030000000000003,1.9999984779724456
1.0400000000000027,1.9999990420674694
1.0500000000000025,1.9999994010820155
1.0600000000000027,1.99999963023671
1.070000000000003,1.999999775965232
1.0800000000000027,1.9999998676309396
1.0900000000000025,1.9999999242330564
1.1000000000000028,1.9999999582792414
1.110000000000003,1.9999999780695605
1.1200000000000028,1.9999999890925513
1.1300000000000026,1.9999999949204776
1.1400000000000028,1.9999999978134422
1.150000000000003,1.9999999991439954
1.1600000000000028,1.9999999997016247
1.1700000000000026,1.999999999910005
1.1800000000000028,1.9999999999774314
1.190000000000003,1.9999999999955616
1.2000000000000028,1.9999999999993745
1.2100000000000026,1.9999999999999458
1.2200000000000029,1.9999999999999978
1.230000000000003,2.0
1.2400000000000029,2.0
1.2500000000000027,2.0
1.260000000000003,2.0
1.2700000000000031,2.0
1.280000000000003,1.99999999999999
1.2900000000000027,1.9999999999995801
1.300000000000003,1.9999999999918967
1.3100000000000032,1.9999999999035245
1.320000000000003,1.9999999991749853
1.3300000000000027,1.999999994449807
1.340000000000003,1.9999999688463277
1.3500000000000032,1.999999848091964
1.360000000000003,1.999999337657084
1.3700000000000028,1.9999973614951538
1.380000000000003,1.9999902373127252
1.3900000000000032,1.9999660097283305
1.400000000000003,1.9998874756140035
1.4100000000000028,1.9996427729052986
1.420000000000003,1.9989048938985106
1.4300000000000033,1.9967410592103352
1.440000000000003,1.9905588017467992
1.4500000000000028,1.9734354806691206
1.460000000000003,1.928434663913473
1.4700000000000033,1.8225908737483731
1.480000000000003,1.62497415816973
1.4900000000000029,1.3750258393106307
1.500000000000003,1.177409124217306
1.5100000000000033,1.0715653346838059
1.5200000000000031,1.0265645184513457
1.530000000000003,1.0094411977322535
1.5400000000000031,1.003258940493541
1.5500000000000034,1.0010951059393314
1.5600000000000032,1.0003572270093146
1.570000000000003,1.0001125243429632
1.5800000000000032,1.0000339902510451
1.5900000000000034,1.0000097626779518
1.6000000000000032,1.0000026385009109
1.610000000000003,1.0000006623413844
1.6200000000000032,1.0000001519074952
1.6300000000000034,1.0000000311535029
1.6400000000000032,1.0000000055501472
1.650000000000003,1.000000000825005
1.6600000000000033,1.0000000000964737
1.6700000000000035,1.000000000008103
1.6800000000000033,1.0000000000004199
1.690000000000003,1.00000000000001
1.7000000000000033,1.0000000000000002
1.7100000000000035,1.0
1.7200000000000033,1.0
1.730000000000003,1.0
1.7400000000000033,1.0
1.7500000000000036,1.0000000000000022
1.7600000000000033,1.0000000000000542
1.7700000000000031,1.0000000000006246
1.7800000000000034,1.0000000000044311
1.7900000000000036,1.000000000022514
1.8000000000000034,1.0000000000896863
1.8100000000000032,1.000000000296929
1.8200000000000034,1.0000000008501593
1.8300000000000036,1.000000002165582
1.8400000000000034,1.0000000050112825
1.8500000000000032,1.0000000107029385
1.8600000000000034,1.0000000213587548
1.8700000000000037,1.0000000402153664
1.8800000000000034,1.0000000720029067
1.8900000000000032,1.000000123374042
1.9000000000000035,1.0000002033788324
1.9100000000000037,1.000000323974956
1.9200000000000035,1.000000500561207
1.9300000000000033,1.0000007525213028
1.9400000000000035,1.0000011037648122
1.9500000000000037,1.0000015832524107
1.9600000000000035,1.0000022254935443
1.9700000000000033,1.0000030710058285
1.9800000000000035,1.0000041667270216
1.9900000000000038,1.0000055663720724


==> idw15k.csv <==
sample,value
-2.0,0.9999042662196463
-1.99,0.999909256342203
-1.98,0.9999140447049523
-1.97,0.9999186367051676
-1.96,0.9999230376965044
-1.95,0.9999272529866531
-1.94,0.999931287835014
-1.93,0.9999351474503966
-1.92,0.9999388369887436
-1.91,0.9999423615508899
-1.9,0.9999457261803505
-1.89,0.999948935861148
-1.88,0.9999519955156799
-1.8699999999999999,0.9999549100026264
-1.8599999999999999,0.9999576841149077
-1.8499999999999999,0.9999603225776907
-1.8399999999999999,0.9999628300464461
-1.8299999999999998,0.9999652111050663
-1.8199999999999998,0.9999674702640378
-1.8099999999999998,0.9999696119586823
-1.7999999999999998,0.9999716405474602
-1.7899999999999998,0.9999735603103462
-1.7799999999999998,0.9999753754472757
-1.7699999999999998,0.9999770900766716
-1.7599999999999998,0.9999787082340452
-1.7499999999999998,0.9999802338706854
-1.7399999999999998,0.9999816708524286
-1.7299999999999998,0.9999830229585218
-1.7199999999999998,0.9999842938805743
-1.7099999999999997,0.9999854872216053
-1.6999999999999997,0.9999866064951871
-1.6899999999999997,0.999987655124692
-1.6799999999999997,0.9999886364426349
-1.6699999999999997,0.9999895536901267
-1.6599999999999997,0.9999904100164287
-1.6499999999999997,0.9999912084786196
-1.6399999999999997,0.9999919520413693
-1.6299999999999997,0.999992643576826
-1.6199999999999997,0.9999932858646142
-1.6099999999999997,0.9999938815919479
-1.5999999999999996,0.9999944333538584
-1.5899999999999996,0.999994943653533
-1.5799999999999996,0.9999954149027754
-1.5699999999999996,0.9999958494225741
-1.5599999999999996,0.9999962494437897
-1.5499999999999996,0.9999966171079542
-1.5399999999999996,0.9999969544681824
-1.5299999999999996,0.9999972634901957
-1.5199999999999996,0.999997546053453
-1.5099999999999996,0.9999978039523931
-1.4999999999999996,0.9999980388977763
-1.4899999999999995,0.999998252518132
-1.4799999999999995,0.9999984463613026
-1.4699999999999995,0.9999986218960842
-1.4599999999999995,0.9999987805139557
-1.4499999999999995,0.9999989235308987
-1.4399999999999995,0.9999990521892937
-1.4299999999999995,0.999999167659899
-1.4199999999999995,0.9999992710438967
-1.4099999999999995,0.9999993633750069
-1.3999999999999995,0.9999994456216603
-1.3899999999999995,0.9999995186892255
-1.3799999999999994,0.999999583422281
-1.3699999999999994,0.9999996406069297
-1.3599999999999994,0.9999996909731432
-1.3499999999999994,0.9999997351971347
-1.3399999999999994,0.999999773903748
-1.3299999999999994,0.9999998076688567
-1.3199999999999994,0.9999998370217679
-1.3099999999999994,0.9999998624476205
-1.2999999999999994,0.9999998843897708
-1.2899999999999994,0.9999999032521572
-1.2799999999999994,0.9999999194016403
-1.2699999999999994,0.9999999331703041
-1.2599999999999993,0.9999999448577191
-1.2499999999999993,0.9999999547331535
-1.2399999999999993,0.9999999630377304
-1.2299999999999993,0.9999999699865224
-1.2199999999999993,0.9999999757705802
-1.2099999999999993,0.9999999805588868
-1.1999999999999993,0.9999999845002338
-1.1899999999999993,0.9999999877250176
-1.1799999999999993,0.9999999903469469
-1.1699999999999993,0.9999999924646645
-1.1599999999999993,0.9999999941632751
-1.1499999999999992,0.9999999955157816
-1.1399999999999992,0.9999999965844271
-1.1299999999999992,0.9999999974219409
-1.1199999999999992,0.9999999980726926
-1.1099999999999992,0.9999999985737498
-1.0999999999999992,0.9999999989558476
-1.0899999999999992,0.9999999992442659
-1.0799999999999992,0.9999999994596203
-1.0699999999999992,0.9999999996185721
-1.0599999999999992,0.9999999997344571
-1.0499999999999992,0.9999999998178396
-1.0399999999999991,0.9999999998769968
-1.0299999999999991,0.9999999999183383
-1.0199999999999991,0.999999999946764
-1.0099999999999991,0.9999999999659708
-0.9999999999999991,0.9999999999787057
-0.9899999999999991,0.9999999999869785
-0.9799999999999991,0.9999999999922344
-0.9699999999999991,0.9999999999954942
-0.9599999999999991,0.9999999999974628
-0.9499999999999991,0.9999999999986178
-0.9399999999999991,0.999999999999274
-0.929999999999999,0.999999999999634
-0.919999999999999,0.9999999999998234
-0.909999999999999,0.9999999999999191
-0.899999999999999,0.9999999999999649
-0.889999999999999,0.9999999999999859
-0.879999999999999,0.9999999999999946
-0.869999999999999,0.9999999999999982
-0.859999999999999,0.9999999999999993
-0.849999999999999,0.9999999999999999
-0.839999999999999,1.0
-0.829999999999999,1.0
-0.819999999999999,1.0
-0.8099999999999989,1.0
-0.7999999999999989,1.0
-0.7899999999999989,1.0
-0.7799999999999989,1.0
-0.7699999999999989,1.0
-0.7599999999999989,1.0
-0.7499999999999989,1.0
-0.7399999999999989,1.0
-0.7299999999999989,1.0
-0.7199999999999989,1.0
-0.7099999999999989,1.0
-0.6999999999999988,1.0
-0.6899999999999988,1.0
-0.6799999999999988,1.0
-0.6699999999999988,0.9999999999999999
-0.6599999999999988,0.9999999999999993
-0.6499999999999988,0.9999999999999969
-0.6399999999999988,0.9999999999999843
-0.6299999999999988,0.9999999999999318
-0.6199999999999988,0.9999999999997313
-0.6099999999999988,0.9999999999990288
-0.5999999999999988,0.9999999999967417
-0.5899999999999987,0.9999999999897548
-0.5799999999999987,0.9999999999695582
-0.5699999999999987,0.9999999999139424
-0.5599999999999987,0.999999999767224
-0.5499999999999987,0.9999999993946451
-0.5399999999999987,0.9999999984801762
-0.5299999999999987,0.9999999963031511
-0.5199999999999987,0.9999999912608843
-0.5099999999999987,0.9999999798685144
-0.49999999999999867,0.999999954700596
-0.48999999999999866,0.9999999002217425
-0.47999999999999865,0.9999997844613426
-0.46999999999999864,0.9999995426015844
-0.45999999999999863,0.9999990449937788
-0.4499999999999986,0.9999980354677781
-0.4399999999999986,0.9999960134357871
-0.4299999999999986,0.9999920104347887
-0.4199999999999986,0.9999841697021278
-0.4099999999999986,0.9999689603593768
-0.3999999999999986,0.9999397172824512
-0.38999999999999857,0.9998839424995938
-0.37999999999999856,0.9997783425043182
-0.36999999999999855,0.9995797471064549
-0.35999999999999854,0.9992085827459373
-0.34999999999999853,0.998519005149516
-0.3399999999999985,0.9972454766017008
-0.3299999999999985,0.9949088302740514
-0.3199999999999985,0.990656087052021
-0.3099999999999985,0.9830028822959919
-0.2999999999999985,0.9694672724586125
-0.2899999999999985,0.9461919707257131
-0.2799999999999985,0.9079679723867519
-0.26999999999999846,0.8496151991930535
-0.25999999999999845,0.76968853567325
-0.24999999999999845,0.675000046360597
-0.23999999999999844,0.580311553869706
-0.22999999999999843,0.5003848817986054
-0.21999999999999842,0.44203209699279034
-0.2099999999999984,0.4038080863467129
-0.1999999999999984,0.3805327731976499
-0.1899999999999984,0.36699715355621176
-0.17999999999999838,0.35934394075018694
-0.16999999999999837,0.35509119108930426
-0.15999999999999837,0.3527545396915711
-0.14999999999999836,0.35148100719146164
-0.13999999999999835,0.3507914265367091
-0.12999999999999834,0.35042025982456165
-0.11999999999999833,0.3502216626297212
-0.10999999999999832,0.35011606127042205
-0.09999999999999831,0.3500602854597738
-0.0899999999999983,0.3500310416147359
-0.0799999999999983,0.35001583170315337
-0.06999999999999829,0.3500079905534693
-0.05999999999999828,0.35000398725011583
-0.04999999999999827,0.35000196500155517
-0.03999999999999826,0.3500009553224722
-0.02999999999999825,0.3500004576080094
-0.01999999999999824,0.350000215675096
-0.009999999999998233,0.350000099865366
1.7763568394002505e-15,0.3500000453538591
0.010000000000001563,0.3500000201647572
0.020000000000001794,0.35000000875894316
0.030000000000002025,0.3500000037083469
0.04000000000000181,0.35000000152629485
0.0500000000000016,0.35000000060887854
0.06000000000000183,0.35000000023462624
0.07000000000000206,0.35000000008699045
0.08000000000000185,0.3500000000308914
0.09000000000000163,0.3500000000104511
0.10000000000000187,0.35000000000334736
0.1100000000000021,0.3500000000010074
0.12000000000000188,0.3500000000002822
0.13000000000000167,0.35000000000007286
0.1400000000000019,0.350000000000017
0.15000000000000213,0.35000000000000353
0.16000000000000192,0.3500000000000006
0.1700000000000017,0.35000000000000003
0.18000000000000194,0.35
0.19000000000000217,0.35
0.20000000000000195,0.35
0.21000000000000174,0.35
0.22000000000000197,0.35
0.2300000000000022,0.35
0.240000000000002,0.35000000000000003
0.2500000000000018,0.35
0.260000000000002,0.35
0.27000000000000224,0.3499999999999999
0.280000000000002,0.35
0.2900000000000018,0.35
0.30000000000000204,0.35000000000000003
0.3100000000000023,0.35
0.32000000000000206,0.35000000000000003
0.33000000000000185,0.3500000000000001
0.3400000000000021,0.3500000000000014
0.3500000000000023,0.35000000000000814
0.3600000000000021,0.35000000000004017
0.3700000000000019,0.35000000000017495
0.3800000000000021,0.3500000000006878
0.39000000000000234,0.3500000000024812
0.40000000000000213,0.35000000000831055
0.4100000000000019,0.35000000002610104
0.42000000000000215,0.3500000000774892
0.4300000000000024,0.35000000021891825
0.44000000000000217,0.35000000059186753
0.45000000000000195,0.35000000153865524
0.4600000000000022,0.35000000386196234
0.4700000000000024,0.3500000093920069
0.4800000000000022,0.35000002219868365
0.490000000000002,0.3500000511309985
0.5000000000000022,0.3500001150432912
0.5100000000000025,0.35000025338083385
0.5200000000000022,0.3500005473164947
0.530000000000002,0.35000116141758714
0.5400000000000023,0.3500024248450435
0.5500000000000025,0.35000498796941615
0.5600000000000023,0.35001012167439155
0.5700000000000021,0.3500202846432476
0.5800000000000023,0.35004019066996905
0.5900000000000025,0.35007880355511617
0.6000000000000023,0.35015304380490125
0.6100000000000021,0.3502946392775521
0.6200000000000023,0.3505627233320938
0.6300000000000026,0.35106688785658013
0.6400000000000023,0.35200913698349967
0.6500000000000021,0.35375970620568703
0.6600000000000024,0.35699267668358103
0.6700000000000026,0.36292443048287587
0.6800000000000024,0.37372027100165434
0.6900000000000022,0.39314825642773665
0.7000000000000024,0.4275087366095942
0.7100000000000026,0.4865932037839982
0.7200000000000024,0.5836241362240235
0.7300000000000022,0.7317500780210225
0.7400000000000024,0.934638178628527
0.7500000000000027,1.17499577721267
0.7600000000000025,1.4153519484820183
0.7700000000000022,1.618236914355846
0.7800000000000025,1.7663600992731558
0.7900000000000027,1.863389793981897
0.8000000000000025,1.9224745215417103
0.8100000000000023,1.9568362519982887
0.8200000000000025,1.9762659755614365
0.8300000000000027,1.9870636981778727
0.8400000000000025,1.992997280911929
0.8500000000000023,1.9962319287689256
0.8600000000000025,1.997983983560542
0.8700000000000028,1.9989275180226096
0.8800000000000026,1.9994327756843424
0.8900000000000023,1.9997017766082095
0.9000000000000026,1.9998441318308395
0.9100000000000028,1.9999189945569353
0.9200000000000026,1.9999581118464875
0.9300000000000024,1.9999784220728187
0.9400000000000026,1.9999889052412494
0.9500000000000028,1.9999942895667613
0.9600000000000026,1.9999970463677725
0.9700000000000024,1.9999984574450749
0.9800000000000026,1.9999991824771097
0.9900000000000029,1.9999995584557002
1.0000000000000027,1.999999756446482
1.0100000000000025,1.999999862937238
1.0200000000000027,1.9999999216533504
1.030000000000003,1.9999999548386138
1.0400000000000027,1.99999997397756
1.0500000000000025,1.9999999851487202
1.0600000000000027,1.9999999916797142
1.070000000000003,1.9999999954625034
1.0800000000000027,1.9999999976104763
1.0900000000000025,1.9999999987945105
1.1000000000000028,1.9999999994222288
1.110000000000003,1.9999999997393243
1.1200000000000028,1.9999999998904543
1.1300000000000026,1.9999999999576632
1.1400000000000028,1.9999999999851872
1.150000000000003,1.9999999999954015
1.1600000000000028,1.9999999999987659
1.1700000000000026,1.9999999999997238
1.1800000000000028,1.9999999999999507
1.190000000000003,1.9999999999999938
1.2000000000000028,1.9999999999999996
1.2100000000000026,2.0
1.2200000000000029,2.0
1.230000000000003,2.0
1.2400000000000029,2.0
1.2500000000000027,2.0
1.260000000000003,2.0
1.2700000000000031,2.0
1.280000000000003,2.0
1.2900000000000027,1.9999999999999998
1.300000000000003,1.9999999999999865
1.3100000000000032,1.9999999999996976
1.320000000000003,1.9999999999955784
1.3300000000000027,1.9999999999520952
1.340000000000003,1.9999999995861115
1.3500000000000032,1.9999999970010158
1.360000000000003,1.9999999811047435
1.3700000000000028,1.9999998936596715
1.380000000000003,1.9999994542844828
1.3900000000000032,1.9999974045640503
1.400000000000003,1.9999884091794924
1.4100000000000028,1.9999508692949612
1.420000000000003,1.9998005526027092
1.4300000000000033,1.9992187712944556
1.440000000000003,1.9970307818190725
1.4500000000000028,1.9890300921771384
1.460000000000003,1.9609699585363911
1.4700000000000033,1.8718594557225894
1.480000000000003,1.6543903808448563
1.4900000000000029,1.345609619137875
1.500000000000003,1.1281405442648507
1.5100000000000033,1.0390300414561253
1.5200000000000031,1.0109699078188112
1.530000000000003,1.002969218178847
1.5400000000000031,1.0007812287045188
1.5500000000000034,1.0001994473968059
1.5600000000000032,1.0000491307048203
1.570000000000003,1.0000115908204144
1.5800000000000032,1.0000025954359126
1.5900000000000034,1.0000005457155028
1.6000000000000032,1.0000001063403239
1.610000000000003,1.000000018895255
1.6200000000000032,1.000000002998984
1.6300000000000034,1.000000000413889
1.6400000000000032,1.000000000047905
1.650000000000003,1.0000000000044216
1.6600000000000033,1.0000000000003024
1.6700000000000035,1.0000000000000138
1.6800000000000033,1.0000000000000004
1.690000000000003,1.0
1.7000000000000033,1.0
1.7100000000000035,1.0
1.7200000000000033,1.0
1.730000000000003,1.0
1.7400000000000033,1.0
1.7500000000000036,1.0
1.7600000000000033,1.0
1.7700000000000031,1.0000000000000007
1.7800000000000034,1.0000000000000064
1.7900000000000036,1.000000000000049
1.8000000000000034,1.000000000000276
1.8100000000000032,1.0000000000012326
1.8200000000000034,1.0000000000045908
1.8300000000000036,1.000000000014773
1.8400000000000034,1.0000000000421636
1.8500000000000032,1.0000000001088631
1.8600000000000034,1.00000000025821
1.8700000000000037,1.0000000005694996
1.8800000000000034,1.0000000011794818
1.8900000000000032,1.0000000023122457
1.9000000000000035,1.0000000043190376
1.9100000000000037,1.0000000077293807
1.9200000000000035,1.000000013314583
1.9300000000000033,1.0000000221643683
1.9400000000000035,1.000000035776959
1.9500000000000037,1.0000000561625022
1.9600000000000035,1.0000000859592915
1.9700000000000033,1.000000128561825
1.9800000000000035,1.0000001882593523
1.9900000000000038,1.0000002703832531


==> idw1k.csv <==
sample,value
-2.0,1.010326136329225
-1.99,1.0100834293607597
-1.98,1.0098395912957585
-1.97,1.0095946233594717
-1.96,1.00934852716117
-1.95,1.009101304713225
-1.94,1.0088529584510846
-1.93,1.008603491254187
-1.92,1.0083529064678547
-1.91,1.0081012079262264
-1.9,1.0078483999762733
-1.89,1.0075944875029572
-1.88,1.0073394759555903
-1.8699999999999999,1.007083371375454
-1.8599999999999999,1.0068261804247463
-1.8499999999999999,1.006567910416925
-1.8399999999999999,1.0063085693485205
-1.8299999999999998,1.0060481659324918
-1.8199999999999998,1.005786709633213
-1.8099999999999998,1.0055242107031714
-1.7999999999999998,1.0052606802214723
-1.7899999999999998,1.0049961301342443
-1.7799999999999998,1.0047305732970504
-1.7699999999999998,1.0044640235194129
-1.7599999999999998,1.004196495611564
-1.7499999999999998,1.0039280054335522
-1.7399999999999998,1.003658569946824
-1.7299999999999998,1.0033882072684284
-1.7199999999999998,1.0031169367279835
-1.7099999999999997,1.0028447789275634
-1.6999999999999997,1.0025717558046714
-1.6899999999999997,1.0022978906984725
-1.6799999999999997,1.002023208419474
-1.6699999999999997,1.00174773532285
-1.6599999999999997,1.0014714993856286
-1.6499999999999997,1.0011945302879528
-1.6399999999999997,1.0009168594986726
-1.6299999999999997,1.0006385203655075
-1.6199999999999997,1.0003595482100667
-1.6099999999999997,1.0000799804280034
-1.5999999999999996,0.9997998565946258
-1.5899999999999996,0.9995192185762894
-1.5799999999999996,0.9992381106479251
-1.5699999999999996,0.9989565796170862
-1.5599999999999996,0.9986746749549114
-1.5499999999999996,0.9983924489344443
-1.5399999999999996,0.9981099567767681
-1.5299999999999996,0.9978272568054526
-1.5199999999999996,0.9975444106098487
-1.5099999999999996,0.9972614832177946
-1.4999999999999996,0.9969785432783536
-1.4899999999999995,0.9966956632552314
-1.4799999999999995,0.9964129196315872
-1.4699999999999995,0.9961303931269887
-1.4599999999999995,0.9958481689273327
-1.4499999999999995,0.9955663369286045
-1.4399999999999995,0.9952849919954199
-1.4299999999999995,0.995004234235373
-1.4199999999999995,0.9947241692902775
-1.4099999999999995,0.9944449086454934
-1.3999999999999995,0.9941665699586089
-1.3899999999999995,0.9938892774088633
-1.3799999999999994,0.9936131620687969
-1.3699999999999994,0.9933383622997441
-1.3599999999999994,0.9930650241729159
-1.3499999999999994,0.9927933019179607
-1.3399999999999994,0.9925233584010585
-1.3299999999999994,0.9922553656347708
-1.3199999999999994,0.9919895053220639
-1.3099999999999994,0.99172596943713
-1.2999999999999994,0.991464960845868
-1.2899999999999994,0.991206693969123
-1.2799999999999994,0.9909513954920848
-1.2699999999999994,0.9906993051235277
-1.2599999999999993,0.9904506764089342
-1.2499999999999993,0.9902057776018994
-1.2399999999999993,0.9899648925986396
-1.2299999999999993,0.989728321940874
-1.2199999999999993,0.9894963838928609
-1.2099999999999993,0.989269415598921
-1.1999999999999993,0.989047774328409
-1.1899999999999993,0.98883183881578
-1.1799999999999993,0.9886220107041652
-1.1699999999999993,0.9884187161017235
-1.1599999999999993,0.988222407260998
-1.1499999999999992,0.9880335643925573
-1.1399999999999992,0.987852697625404
-1.1299999999999992,0.9876803491279565
-1.1199999999999992,0.987517095404918
-1.1099999999999992,0.9873635497870058
-1.0999999999999992,0.9872203651324247
-1.0899999999999992,0.987088236761081
-1.0799999999999992,0.98696790564494
-1.0699999999999992,0.9868601618806412
-1.0599999999999992,0.9867658484735611
-1.0499999999999992,0.9866858654659885
-1.0399999999999991,0.9866211744460434
-1.0299999999999991,0.9865728034784675
-1.0199999999999991,0.9865418525035498
-1.0099999999999991,0.9865294992563212
-0.9999999999999991,0.9865370057648635
-0.9899999999999991,0.9865657254942762
-0.9799999999999991,0.9866171112117131
-0.9699999999999991,0.9866927236580838
-0.9599999999999991,0.9867942411238044
-0.9499999999999991,0.9869234700396065
-0.9399999999999991,0.9870823567092255
-0.929999999999999,0.9872730003291825
-0.919999999999999,0.9874976674623067
-0.909999999999999,0.9877588081567252
-0.899999999999999,0.9880590739314182
-0.889999999999999,0.9884013378840004
-0.879999999999999,0.9887887172171214
-0.869999999999999,0.9892245985280615
-0.859999999999999,0.989712666263289
-0.849999999999999,0.9902569348077996
-0.839999999999999,0.9908617847603943
-0.829999999999999,0.9915320040435412
-0.819999999999999,0.992272834613809
-0.8099999999999989,0.9930900256806012
-0.7999999999999989,0.9939898945128979
-0.7899999999999989,0.9949793961231701
-0.7799999999999989,0.9960662033739792
-0.7699999999999989,0.9972587993678749
-0.7599999999999989,0.9985665843704832
-0.7499999999999989,0.9999999999999999
-0.7399999999999989,0.9984884769676003
-0.7299999999999989,0.9969535188345966
-0.7199999999999989,0.9953945295474426
-0.7099999999999989,0.9938108957824344
-0.6999999999999988,0.9922019861668601
-0.6899999999999988,0.990567150469238
-0.6799999999999988,0.9889057187564292
-0.6699999999999988,0.9872170005152854
-0.6599999999999988,0.9855002837364008
-0.6499999999999988,0.9837548339573995
-0.6399999999999988,0.9819798932630637
-0.6299999999999988,0.9801746792394496
-0.6199999999999988,0.9783383838789796
-0.6099999999999988,0.976470172433321
-0.5999999999999988,0.9745691822106586
-0.5899999999999987,0.9726345213137664
-0.5799999999999987,0.9706652673150457
-0.5699999999999987,0.9686604658644494
-0.5599999999999987,0.9666191292259385
-0.5499999999999987,0.9645402347378195
-0.5399999999999987,0.9624227231919985
-0.5299999999999987,0.9602654971268257
-0.5199999999999987,0.9580674190278395
-0.5099999999999987,0.9558273094303024
-0.49999999999999867,0.95354394491697
-0.48999999999999866,0.9512160560040646
-0.47999999999999865,0.9488423249078775
-0.46999999999999864,0.9464213831838727
-0.45999999999999863,0.9439518092295202
-0.4499999999999986,0.941432125641424
-0.4399999999999986,0.9388607964165611
-0.4299999999999986,0.9362362239866393
-0.4199999999999986,0.9335567460737088
-0.4099999999999986,0.930820632354188
-0.3999999999999986,0.9280260809174234
-0.38999999999999857,0.9251712145037458
-0.37999999999999856,0.9222540765057259
-0.36999999999999855,0.9192726267149556
-0.35999999999999854,0.9162247367951596
-0.34999999999999853,0.9131081854607894
-0.3399999999999985,0.9099206533384151
-0.3299999999999985,0.9066597174862264
-0.3199999999999985,0.9033228455447442
-0.3099999999999985,0.8999073894893977
-0.2999999999999985,0.8964105789529397
-0.2899999999999985,0.8928295140827003
-0.2799999999999985,0.8891611578943889
-0.26999999999999846,0.8854023280805225
-0.25999999999999845,0.8815496882275299
-0.24999999999999845,0.8775997383911046
-0.23999999999999844,0.8735488049744148
-0.22999999999999843,0.869393029848257
-0.21999999999999842,0.8651283586460823
-0.2099999999999984,0.8607505281599698
-0.1999999999999984,0.8562550527559536
-0.1899999999999984,0.8516372097185547
-0.17999999999999838,0.8468920234247695
-0.16999999999999837,0.8420142482370205
-0.15999999999999837,0.8369983499924991
-0.14999999999999836,0.8318384859527439
-0.13999999999999835,0.8265284830620121
-0.12999999999999834,0.821061814345736
-0.11999999999999833,0.815431573260863
-0.10999999999999832,0.8096304457877957
-0.09999999999999831,0.8036506800286318
-0.0899999999999983,0.7974840530479578
-0.0799999999999983,0.7911218346601122
-0.06999999999999829,0.7845547478299307
-0.05999999999999828,0.7777729253118607
-0.04999999999999827,0.7707658621040826
-0.03999999999999826,0.7635223632389635
-0.02999999999999825,0.7560304863675638
-0.01999999999999824,0.7482774785226619
-0.009999999999998233,0.7402497063601862
1.7763568394002505e-15,0.7319325790810423
0.010000000000001563,0.7233104631217824
0.020000000000001794,0.7143665875704943
0.030000000000002025,0.705082939110306
0.04000000000000181,0.695440145112887
0.0500000000000016,0.6854173432932754
0.06000000000000183,0.6749920360892518
0.07000000000000206,0.6641399276358835
0.08000000000000185,0.6528347408597861
0.09000000000000163,0.6410480118069904
0.10000000000000187,0.6287488578293657
0.1100000000000021,0.6159037156704333
0.12000000000000188,0.6024760447910298
0.13000000000000167,0.5884259904323973
0.1400000000000019,0.5737099998958898
0.15000000000000213,0.5582803842830242
0.16000000000000192,0.5420848164344522
0.1700000000000017,0.5250657539645113
0.18000000000000194,0.5071597740234797
0.19000000000000217,0.48829680362196926
0.20000000000000195,0.46839922587779537
0.21000000000000174,0.4473808382084934
0.22000000000000197,0.42514563304734504
0.2300000000000022,0.4015863647835887
0.240000000000002,0.37658285788748186
0.2500000000000018,0.3500000000000049
0.260000000000002,0.37683384109835205
0.27000000000000224,0.4025560883376643
0.280000000000002,0.42725562785637466
0.2900000000000018,0.4510123586642167
0.30000000000000204,0.47389831035394436
0.3100000000000023,0.4959785985502293
0.32000000000000206,0.517312244958248
0.33000000000000185,0.5379528839115137
0.3400000000000021,0.5579493733639733
0.3500000000000023,0.5773463251026473
0.3600000000000021,0.5961845664043871
0.3700000000000019,0.6145015432934458
0.3800000000000021,0.6323316738748792
0.39000000000000234,0.6497066588442397
0.40000000000000213,0.6666557551454677
0.4100000000000019,0.6832060178184143
0.42000000000000215,0.6993825143071746
0.4300000000000024,0.7152085148603047
0.44000000000000217,0.7307056621200841
0.45000000000000195,0.745894122551066
0.4600000000000022,0.7607927219827854
0.4700000000000024,0.7754190672252211
0.4800000000000022,0.7897896554482599
0.490000000000002,0.8039199727897796
0.5000000000000022,0.8178245834643223
0.5100000000000025,0.8315172104801046
0.5200000000000022,0.8450108089318059
0.530000000000002,0.858317632716394
0.5400000000000023,0.8714492954160835
0.5500000000000025,0.8844168260038274
0.5600000000000023,0.8972307199503139
0.5700000000000021,0.9099009862454974
0.5800000000000023,0.9224371907907494
0.5900000000000025,0.934848496568478
0.6000000000000023,0.9471437009535089
0.6100000000000021,0.9593312704936987
0.6200000000000023,0.9714193734554756
0.6300000000000026,0.9834159104026045
0.6400000000000023,0.9953285430529233
0.6500000000000021,1.007164721637653
0.6600000000000024,1.0189317109707867
0.6700000000000026,1.0306366154216702
0.6800000000000024,1.0422864029720036
0.6900000000000022,1.0538879285288159
0.7000000000000024,1.0654479566574604
0.7100000000000026,1.0769731838930987
0.7200000000000024,1.0884702607855004
0.7300000000000022,1.0999458138301579
0.7400000000000024,1.1114064674387367
0.7500000000000027,1.1228588661037424
0.7600000000000025,1.134309696916039
0.7700000000000022,1.1457657125995895
0.7800000000000025,1.1572337552356347
0.7900000000000027,1.1687207808586428
0.8000000000000025,1.1802338851189702
0.8100000000000023,1.191780330222544
0.8200000000000025,1.203367573376301
0.8300000000000027,1.2150032969900801
0.8400000000000025,1.22669544091155
0.8500000000000023,1.2384522370012119
0.8600000000000025,1.2502822463902257
0.8700000000000028,1.2621943998056118
0.8800000000000026,1.274198041396291
0.8900000000000023,1.2863029765506524
0.9000000000000026,1.2985195242633554
0.9100000000000028,1.3108585746876593
0.9200000000000026,1.3233316526018342
0.9300000000000024,1.335950987626781
0.9400000000000026,1.3487295921600138
0.9500000000000028,1.3616813481424779
0.9600000000000026,1.3748211039541054
0.9700000000000024,1.3881647829471964
0.9800000000000026,1.4017295053810455
0.9900000000000029,1.4155337258254177
1.0000000000000027,1.4295973884657276
1.0100000000000025,1.4439421031828228
1.0200000000000027,1.4585913458125814
1.030000000000003,1.4735706866369869
1.0400000000000027,1.488908051946779
1.0500000000000025,1.5046340244816425
1.0600000000000027,1.5207821897426466
1.070000000000003,1.5373895366419188
1.0800000000000027,1.5544969227823386
1.0900000000000025,1.5721496169445741
1.1000000000000028,1.5903979342305572
1.110000000000003,1.6092979829439966
1.1200000000000028,1.6289125469098937
1.1300000000000026,1.649312132855296
1.1400000000000028,1.6705762201114698
1.150000000000003,1.6927947598253346
1.1600000000000028,1.7160699838744364
1.1700000000000026,1.7405186008634796
1.1800000000000028,1.7662744794874874
1.190000000000003,1.7934919503763658
1.2000000000000028,1.8223498994541885
1.2100000000000026,1.8530568834700316
1.2200000000000029,1.885857578507253
1.230000000000003,1.9210409851837715
1.2400000000000029,1.9589509754984786
1.2500000000000027,1.9999999999999887
1.260000000000003,1.9584697517351972
1.2700000000000031,1.919271743453151
1.280000000000003,1.8821868509405
1.2900000000000027,1.8470213154967685
1.300000000000003,1.8136031204290497
1.3100000000000032,1.781778968019398
1.320000000000003,1.7514117437593086
1.3300000000000027,1.7223783783783706
1.340000000000003,1.6945680364708264
1.3500000000000032,1.6678805747030894
1.360000000000003,1.6422252236629604
1.3700000000000028,1.6175194561230812
1.380000000000003,1.5936880113852367
1.3900000000000032,1.570662050860141
1.400000000000003,1.5483784244305956
1.4100000000000028,1.5267790306815685
1.420000000000003,1.5058102569405116
1.4300000000000033,1.485422487395437
1.440000000000003,1.4655696694556646
1.4500000000000028,1.4462089300758159
1.460000000000003,1.427300235044076
1.4700000000000033,1.4088060852936852
1.480000000000003,1.3906912451736417
1.4900000000000029,1.3729224983439765
1.500000000000003,1.355468427569124
1.5100000000000033,1.338299215191257
1.5200000000000031,1.321386461491092
1.530000000000003,1.3047030185004818
1.5400000000000031,1.2882228371303754
1.5500000000000034,1.2719208257284857
1.5600000000000032,1.2557727183907745
1.570000000000003,1.2397549515256006
1.5800000000000032,1.2238445473140223
1.5900000000000034,1.2080190028281748
1.6000000000000032,1.1922561836650978
1.610000000000003,1.176534221028317
1.6200000000000032,1.1608314112458142
1.6300000000000034,1.145126116752174
1.6400000000000032,1.1293966675856826
1.650000000000003,1.1136212624584672
1.6600000000000033,1.097777868449665
1.6700000000000035,1.0818441183477676
1.6800000000000033,1.065797204628156
1.690000000000003,1.0496137689943847
1.7000000000000033,1.0332697863354348
1.7100000000000035,1.0167404418539707
1.7200000000000033,1.0000000000000056
1.730000000000003,1.0159374614856467
1.7400000000000033,1.030210262770212
1.7500000000000036,1.0430402930402976
1.7600000000000033,1.0546124899206755
1.7700000000000031,1.0650821895779032
1.7800000000000034,1.0745807913088592
1.7900000000000036,1.0832201708459661
1.8000000000000034,1.0910961533060624
1.8100000000000032,1.0982912714447168
1.8200000000000034,1.1048769750452756
1.8300000000000036,1.1109154147136395
1.8400000000000034,1.1164608926965864
1.8500000000000032,1.1215610510046383
1.8600000000000034,1.1262578506664238
1.8700000000000037,1.13058838369773
1.8800000000000034,1.1345855501710025
1.8900000000000032,1.1382786258004765
1.9000000000000035,1.1416937401310427
1.9100000000000037,1.1448542813158045
1.9200000000000035,1.1477812402834209
1.9300000000000033,1.150493504608463
1.9400000000000035,1.1530081104411134
1.9500000000000037,1.1553404593036114
1.9600000000000035,1.157504505327547
1.9700000000000033,1.159512917518542
1.9800000000000035,1.1613772208398176
1.9900000000000038,1.1631079192628169


==> idw2k.csv <==
sample,value
-2.0,0.9664294912019197
-1.99,0.9663080110673462
-1.98,0.966189263634595
-1.97,0.9660733271261136
-1.96,0.9659602815163639
-1.95,0.965850208564422
-1.94,0.9657431918467118
-1.93,0.965639316789833
-1.92,0.9655386707034397
-1.91,0.9654413428131114
-1.9,0.9653474242931728
-1.89,0.9652570082993874
-1.88,0.9651701900014742
-1.8699999999999999,0.9650870666153598
-1.8599999999999999,0.9650077374351028
-1.8499999999999999,0.9649323038643903
-1.8399999999999999,0.9648608694475261
-1.8299999999999998,0.9647935398998022
-1.8199999999999998,0.9647304231371456
-1.8099999999999998,0.9646716293049274
-1.7999999999999998,0.9646172708057957
-1.7899999999999998,0.964567462326405
-1.7799999999999998,0.9645223208628817
-1.7699999999999998,0.9644819657448725
-1.7599999999999998,0.9644465186579939
-1.7499999999999998,0.9644161036644967
-1.7399999999999998,0.9643908472219417
-1.7299999999999998,0.9643708781996658
-1.7199999999999998,0.9643563278928022
-1.7099999999999997,0.9643473300335994
-1.6999999999999997,0.9643440207997626
-1.6899999999999997,0.9643465388195237
-1.6799999999999997,0.9643550251731209
-1.6699999999999997,0.964369623390345
-1.6599999999999997,0.9643904794437854
-1.6499999999999997,0.9644177417373788
-1.6399999999999997,0.9644515610898353
-1.6299999999999997,0.96449209071249
-1.6199999999999997,0.9645394861810831
-1.6099999999999997,0.9645939054009491
-1.5999999999999996,0.9646555085650462
-1.5899999999999996,0.9647244581042219
-1.5799999999999996,0.96480091862907
-1.5699999999999996,0.9648850568626748
-1.5599999999999996,0.964977041563506
-1.5499999999999996,0.9650770434376598
-1.5399999999999996,0.9651852350395919
-1.5299999999999996,0.9653017906604296
-1.5199999999999996,0.9654268862028775
-1.5099999999999996,0.9655606990416732
-1.4999999999999996,0.9657034078684665
-1.4899999999999995,0.9658551925199255
-1.4799999999999995,0.9660162337877861
-1.4699999999999995,0.9661867132094719
-1.4599999999999995,0.9663668128378239
-1.4499999999999995,0.9665567149883737
-1.4399999999999995,0.9667566019624927
-1.4299999999999995,0.9669666557446336
-1.4199999999999995,0.9671870576717665
-1.4099999999999995,0.9674179880729845
-1.3999999999999995,0.9676596258771165
-1.3899999999999995,0.9679121481860495
-1.3799999999999994,0.9681757298113134
-1.3699999999999994,0.968450542771318
-1.3599999999999994,0.9687367557464766
-1.3499999999999994,0.9690345334892617
-1.3399999999999994,0.9693440361860745
-1.3299999999999994,0.9696654187675918
-1.3199999999999994,0.9699988301640773
-1.3099999999999994,0.9703444125019126
-1.2999999999999994,0.9707023002373902
-1.2899999999999994,0.9710726192235815
-1.2799999999999994,0.9714554857058448
-1.2699999999999994,0.9718510052412953
-1.2599999999999993,0.9722592715372951
-1.2499999999999993,0.9726803652037577
-1.2399999999999993,0.9731143524137831
-1.2299999999999993,0.9735612834668593
-1.2199999999999993,0.9740211912485754
-1.2099999999999993,0.9744940895805051
-1.1999999999999993,0.9749799714536128
-1.1899999999999993,0.9754788071382516
-1.1799999999999993,0.975990542163516
-1.1699999999999993,0.9765150951584265
-1.1599999999999993,0.9770523555471404
-1.1499999999999992,0.9776021810901089
-1.1399999999999992,0.9781643952628474
-1.1299999999999992,0.9787387844637466
-1.1199999999999992,0.9793250950421503
-1.1099999999999992,0.9799230301377457
-1.0999999999999992,0.9805322463221829
-1.0899999999999992,0.9811523500337581
-1.0799999999999992,0.9817828937959758
-1.0699999999999992,0.9824233722108484
-1.0599999999999992,0.9830732177179368
-1.0499999999999992,0.9837317961103625
-1.0399999999999991,0.9843984017993734
-1.0299999999999991,0.9850722528195205
-1.0199999999999991,0.9857524855671449
-1.0099999999999991,0.9864381492656643
-0.9999999999999991,0.9871282001521607
-0.9899999999999991,0.9878214953809845
-0.9799999999999991,0.9885167866415618
-0.9699999999999991,0.9892127134893397
-0.9599999999999991,0.9899077963908581
-0.9499999999999991,0.990600429486343
-0.9399999999999991,0.9912888730759855
-0.929999999999999,0.9919712458392723
-0.919999999999999,0.9926455168003732
-0.909999999999999,0.9933094970567307
-0.899999999999999,0.9939608312926704
-0.889999999999999,0.9945969891050751
-0.879999999999999,0.9952152561740165
-0.869999999999999,0.995812725317714
-0.859999999999999,0.9963862874783304
-0.849999999999999,0.9969326226929611
-0.839999999999999,0.9974481911127008
-0.829999999999999,0.9979292241419399
-0.819999999999999,0.9983717157799891
-0.8099999999999989,0.9987714142577754
-0.7999999999999989,0.9991238140736332
-0.7899999999999989,0.9994241485440672
-0.7799999999999989,0.999667382997719
-0.7699999999999989,0.9998482087534836
-0.7599999999999989,0.9999610380366599
-0.7499999999999989,1.0
-0.7399999999999989,0.9999589380292817
-0.7299999999999989,0.999831408525347
-0.7199999999999989,0.9996106813660477
-0.7099999999999989,0.9992897422618935
-0.6999999999999988,0.9988612972279577
-0.6899999999999988,0.9983177794013139
-0.6799999999999988,0.997651358437414
-0.6699999999999988,0.9968539527198363
-0.6599999999999988,0.9959172446151318
-0.6499999999999988,0.9948326989974585
-0.6399999999999988,0.9935915852556956
-0.6299999999999988,0.9921850029781581
-0.6199999999999988,0.9906039114863044
-0.6099999999999988,0.9888391633584037
-0.5999999999999988,0.9868815420465773
-0.5899999999999987,0.9847218036456288
-0.5799999999999987,0.9823507228194372
-0.5699999999999987,0.97975914283046
-0.5599999999999987,0.9769380295503164
-0.5499999999999987,0.9738785292549833
-0.5399999999999987,0.9705720299277073
-0.5299999999999987,0.9670102257073648
-0.5199999999999987,0.9631851840312091
-0.5099999999999987,0.9590894149304968
-0.49999999999999867,0.9547159418475073
-0.48999999999999866,0.9500583732554008
-0.47999999999999865,0.9451109742808453
-0.46999999999999864,0.9398687374562719
-0.45999999999999863,0.9343274516669245
-0.4499999999999986,0.9284837683105279
-0.4399999999999986,0.9223352636572325
-0.4299999999999986,0.915880496387091
-0.4199999999999986,0.9091190592938742
-0.4099999999999986,0.9020516241791938
-0.3999999999999986,0.8946799790207318
-0.38999999999999857,0.887007056583057
-0.37999999999999856,0.8790369537485683
-0.36999999999999855,0.8707749409779543
-0.35999999999999854,0.862227461461914
-0.34999999999999853,0.8534021196954471
-0.3399999999999985,0.8443076593887955
-0.3299999999999985,0.83495393082038
-0.3199999999999985,0.8253518479316586
-0.3099999999999985,0.8155133356562166
-0.2999999999999985,0.805451268160029
-0.2899999999999985,0.7951793988412459
-0.2799999999999985,0.7847122830910636
-0.26999999999999846,0.7740651949477381
-0.25999999999999845,0.7632540388799594
-0.24999999999999845,0.7522952580108975
-0.23999999999999844,0.7412057401385752
-0.22999999999999843,0.7300027229211767
-0.21999999999999842,0.7187036995780388
-0.2099999999999984,0.7073263264097954
-0.1999999999999984,0.695888333367002
-0.1899999999999984,0.6844074387987027
-0.17999999999999838,0.6729012693946911
-0.16999999999999837,0.6613872862019105
-0.15999999999999837,0.6498827174510254
-0.14999999999999836,0.6384044987781821
-0.13999999999999835,0.6269692212737539
-0.12999999999999834,0.6155930876385238
-0.11999999999999833,0.6042918765819184
-0.10999999999999832,0.5930809154597432
-0.09999999999999831,0.5819750610229124
-0.0899999999999983,0.5709886880358519
-0.0799999999999983,0.5601356854249258
-0.06999999999999829,0.5494294595341088
-0.05999999999999828,0.5388829439974008
-0.04999999999999827,0.5285086156848591
-0.03999999999999826,0.5183185161409254
-0.02999999999999825,0.5083242779088837
-0.01999999999999824,0.49853715512256863
-0.009999999999998233,0.48896805774435437
1.7763568394002505e-15,0.4796275888354554
0.010000000000001563,0.47052608425908077
0.020000000000001794,0.46167365423739515
0.030000000000002025,0.45308022620808064
0.04000000000000181,0.4447555884541098
0.0500000000000016,0.43670943400989864
0.06000000000000183,0.42895140437711554
0.07000000000000206,0.42149113261314114
0.08000000000000185,0.41433828538365036
0.09000000000000163,0.40750260359738627
0.10000000000000187,0.4009939412653918
0.1100000000000021,0.39482230224840853
0.12000000000000188,0.3889978745746277
0.13000000000000167,0.38353106202539944
0.1400000000000019,0.37843251269889927
0.15000000000000213,0.3737131442712487
0.16000000000000192,0.36938416568144594
0.1700000000000017,0.36545709497099177
0.18000000000000194,0.3619437730117107
0.19000000000000217,0.3588563728564558
0.20000000000000195,0.35620740444768617
0.21000000000000174,0.3540097144189553
0.22000000000000197,0.3522764807247901
0.2300000000000022,0.35102120183601754
0.240000000000002,0.35025768024107296
0.2500000000000018,0.35
0.260000000000002,0.35026249810757315
0.27000000000000224,0.3510597294360965
0.280000000000002,0.3524064250478162
0.2900000000000018,0.3543174436924018
0.30000000000000204,0.35680771633741104
0.3100000000000023,0.3598921836198772
0.32000000000000206,0.3635857261558139
0.33000000000000185,0.3679030877021762
0.3400000000000021,0.3728587912330813
0.3500000000000023,0.3784670480692204
0.3600000000000021,0.38474166028645906
0.3700000000000019,0.39169591672647436
0.3800000000000021,0.3993424830384908
0.39000000000000234,0.4076932862959709
0.40000000000000213,0.41675939485437724
0.4100000000000019,0.4265508942443142
0.42000000000000215,0.43707676002657114
0.4300000000000024,0.44834472866946656
0.44000000000000217,0.4603611676416609
0.45000000000000195,0.4731309460421139
0.4600000000000022,0.48665730720956385
0.4700000000000024,0.5009417448630278
0.4800000000000022,0.5159838844182745
0.490000000000002,0.5317813711989061
0.5000000000000022,0.5483297673104399
0.5100000000000025,0.5656224589676757
0.5200000000000022,0.583650576055987
0.530000000000002,0.6024029256628626
0.5400000000000023,0.6218659412345307
0.5500000000000025,0.6420236488922358
0.5600000000000023,0.662857652282978
0.5700000000000021,0.6843471371408008
0.5800000000000023,0.7064688964986859
0.5900000000000025,0.7291973772208035
0.6000000000000023,0.7525047482245114
0.6100000000000021,0.7763609904366371
0.6200000000000023,0.8007340081858465
0.6300000000000026,0.8255897613799801
0.6400000000000023,0.8508924174624349
0.6500000000000021,0.8766045217938897
0.6600000000000024,0.902687184773931
0.6700000000000026,0.9291002837103507
0.6800000000000024,0.9558026771704067
0.6900000000000022,0.9827524293157228
0.7000000000000024,1.009907041537227
0.7100000000000026,1.037223688573604
0.7200000000000024,1.0646594562196003
0.7300000000000022,1.092171577710891
0.7400000000000024,1.1197176659099592
0.7500000000000027,1.1472559385107712
0.7600000000000025,1.174745433625239
0.7700000000000022,1.2021462133065404
0.7800000000000025,1.229419552796879
0.7900000000000027,1.2565281135527528
0.8000000000000025,1.2834360983911028
0.8100000000000023,1.3101093874062075
0.8200000000000025,1.336515653621216
0.8300000000000027,1.3626244576513098
0.8400000000000025,1.3884073209596142
0.8500000000000023,1.413837777574887
0.8600000000000025,1.4388914044053098
0.8700000000000028,1.4635458305200892
0.8800000000000026,1.48778072597572
0.8900000000000023,1.5115777709336835
0.9000000000000026,1.5349206059489753
0.9100000000000028,1.5577947644033967
0.9200000000000026,1.580187588113976
0.9300000000000024,1.6020881271661742
0.9400000000000026,1.6234870250053803
0.9500000000000028,1.6443763897708652
0.9600000000000026,1.6647496527765897
0.9700000000000024,1.6846014149361843
0.9800000000000026,1.703927281798439
0.9900000000000029,1.7227236877083567
1.0000000000000027,1.740987709441003
1.0100000000000025,1.7587168694749966
1.0200000000000027,1.7759089288836705
1.030000000000003,1.7925616696293132
1.0400000000000027,1.8086726658543633
1.0500000000000025,1.8242390435787745
1.0600000000000027,1.8392572280417359
1.070000000000003,1.8537226777766598
1.0800000000000027,1.8676296043908411
1.0900000000000025,1.8809706769479513
1.1000000000000028,1.8937367098381752
1.110000000000003,1.9059163330869595
1.1200000000000028,1.9174956442235036
1.1300000000000026,1.9284578411348074
1.1400000000000028,1.9387828358078312
1.150000000000003,1.948446849556946
1.1600000000000028,1.9574219913013298
1.1700000000000026,1.9656758217624042
1.1800000000000028,1.9731709081700004
1.190000000000003,1.9798643762823769
1.2000000000000028,1.9857074693313765
1.2100000000000026,1.990645126994236
1.2200000000000029,1.9946156017570187
1.230000000000003,1.997550135142602
1.2400000000000029,1.9993727222636042
1.2500000000000027,2.0
1.260000000000003,1.9993413016672652
1.2700000000000031,1.9972989290651662
1.280000000000003,1.9937687008136329
1.2900000000000027,1.9886408431646931
1.300000000000003,1.981801294981059
1.3100000000000032,1.9731335008740625
1.320000000000003,1.962520763786778
1.3300000000000027,1.9498492184311325
1.340000000000003,1.935011467558637
1.3500000000000032,1.9179108917228878
1.360000000000003,1.8984665981053177
1.3700000000000028,1.8766189143192664
1.380000000000003,1.8523352598932163
1.3900000000000032,1.82561614498816
1.400000000000003,1.7965009597380666
1.4100000000000028,1.7650731388901622
1.420000000000003,1.731464228773646
1.4300000000000033,1.6958563623786815
1.440000000000003,1.658482678041275
1.4500000000000028,1.6196253082787602
1.460000000000003,1.5796107201925509
1.4700000000000033,1.5388023991386675
1.480000000000003,1.4975911125945698
1.4900000000000029,1.4563832404371606
1.500000000000003,1.4155878745980004
1.5100000000000033,1.3756035400427045
1.5200000000000031,1.3368054441023192
1.530000000000003,1.2995341115810901
1.5400000000000031,1.2640861161409818
1.5500000000000034,1.230707398157257
1.5600000000000032,1.1995894005710128
1.570000000000003,1.1708679955924115
1.5800000000000032,1.1446249503856911
1.5900000000000034,1.1208915128949892
1.6000000000000032,1.0996536007751185
1.610000000000003,1.080858045770864
1.6200000000000032,1.06441937229863
1.6300000000000034,1.050226656537783
1.6400000000000032,1.038150103730823
1.650000000000003,1.0280470809476607
1.6600000000000033,1.0197674380741364
1.6700000000000035,1.0131580331367183
1.6800000000000033,1.0080664450567682
1.690000000000003,1.0043439064547788
1.7000000000000033,1.0018475223010064
1.7100000000000035,1.0004418594172872
1.7200000000000033,1.0
1.730000000000003,1.0004041523969622
1.7400000000000033,1.0015459069675576
1.7500000000000036,1.0033262161602328
1.7600000000000033,1.0056551676277494
1.7700000000000031,1.0084516084720498
1.7800000000000034,1.01164266837159
1.7900000000000036,1.0151632198819796
1.8000000000000034,1.0189553058669187
1.8100000000000032,1.02296755689591
1.8200000000000034,1.0271546155141353
1.8300000000000036,1.0314765794587328
1.8400000000000034,1.0358984720407076
1.8500000000000032,1.0403897448964927
1.8600000000000034,1.0449238160025363
1.8700000000000037,1.0494776441144813
1.8800000000000034,1.0540313395274947
1.8900000000000032,1.0585678101593967
1.9000000000000035,1.0630724413520158
1.9100000000000037,1.0675328074014394
1.9200000000000035,1.0719384126100517
1.9300000000000033,1.0762804595588549
1.9400000000000035,1.080551642293287
1.9500000000000037,1.0847459621728797
1.9600000000000035,1.0888585642341793
1.9700000000000033,1.092885592041949
1.9800000000000035,1.0968240591442364
1.9900000000000038,1.1006717353940447


==> idw4k.csv <==
sample,value
-2.0,0.9645665773833995
-1.99,0.9649017763790152
-1.98,0.9652403425949856
-1.97,0.9655822454576205
-1.96,0.9659274523448023
-1.95,0.9662759285334728
-1.94,0.9666276371466362
-1.93,0.9669825390999234
-1.92,0.9673405930477592
-1.91,0.9677017553291818
-1.9,0.9680659799133675
-1.89,0.9684332183449205
-1.88,0.968803419688983
-1.8699999999999999,0.9691765304762378
-1.8599999999999999,0.9695524946478726
-1.8499999999999999,0.9699312535005812
-1.8399999999999999,0.9703127456316828
-1.8299999999999998,0.9706969068844532
-1.8199999999999998,0.9710836702937515
-1.8099999999999998,0.971472966032053
-1.7999999999999998,0.9718647213559835
-1.7899999999999998,0.9722588605534809
-1.7799999999999998,0.9726553048916939
-1.7699999999999998,0.973053972565754
-1.7599999999999998,0.9734547786485502
-1.7499999999999998,0.97385763504166
-1.7399999999999998,0.9742624504275776
-1.7299999999999998,0.9746691302234167
-1.7199999999999998,0.9750775765362435
-1.7099999999999997,0.9754876881202351
-1.6999999999999997,0.9758993603358458
-1.6899999999999997,0.9763124851111884
-1.6799999999999997,0.9767269509058433
-1.6699999999999997,0.9771426426773162
-1.6599999999999997,0.9775594418503876
-1.6499999999999997,0.9779772262895987
-1.6399999999999997,0.9783958702751367
-1.6299999999999997,0.9788152444823959
-1.6199999999999997,0.9792352159655009
-1.6099999999999997,0.9796556481450996
-1.5999999999999996,0.9800764008007389
-1.5899999999999996,0.9804973300681591
-1.5799999999999996,0.9809182884418559
-1.5699999999999996,0.9813391247832722
-1.5599999999999996,0.9817596843350039
-1.5499999999999996,0.9821798087414152
-1.5399999999999996,0.9825993360760805
-1.5299999999999996,0.9830181008764879
-1.5199999999999996,0.983435934186449
-1.5099999999999996,0.9838526636066958
-1.4999999999999996,0.9842681133541424
-1.4899999999999995,0.9846821043303277
-1.4799999999999995,0.9850944541995627
-1.4699999999999995,0.9855049774773288
-1.4599999999999995,0.9859134856294972
-1.4499999999999995,0.9863197871829521
-1.4399999999999995,0.9867236878482251
-1.4299999999999995,0.9871249906547674
-1.4199999999999995,0.9875234960995045
-1.4099999999999995,0.9879190023093356
-1.3999999999999995,0.9883113052182618
-1.3899999999999995,0.9887001987598458
-1.3799999999999994,0.989085475075714
-1.3699999999999994,0.9894669247408405
-1.3599999999999994,0.9898443370063597
-1.3499999999999994,0.9902175000606637
-1.3399999999999994,0.9905862013095642
-1.3299999999999994,0.9909502276762933
-1.3199999999999994,0.9913093659221357
-1.3099999999999994,0.991663402988477
-1.2999999999999994,0.9920121263610673
-1.2899999999999994,0.9923553244572777
-1.2799999999999994,0.9926927870371309
-1.2699999999999994,0.993024305638867
-1.2599999999999993,0.993349674039786
-1.2499999999999993,0.9936686887430787
-1.2399999999999993,0.9939811494913225
-1.2299999999999993,0.9942868598072718
-1.2199999999999993,0.9945856275625153
-1.2099999999999993,0.9948772655744997
-1.1999999999999993,0.9951615922323435
-1.1899999999999993,0.9954384321517535
-1.1799999999999993,0.9957076168592454
-1.1699999999999993,0.995968985505724
-1.1599999999999993,0.9962223856093192
-1.1499999999999992,0.9964676738271778
-1.1399999999999992,0.996704716755687
-1.1299999999999992,0.9969333917583457
-1.1199999999999992,0.9971535878202057
-1.1099999999999992,0.997365206427442
-1.0999999999999992,0.9975681624702281
-1.0899999999999992,0.9977623851666136
-1.0799999999999992,0.997947819004581
-1.0699999999999992,0.9981244246988409
-1.0599999999999992,0.9982921801582211
-1.0499999999999992,0.9984510814587028
-1.0399999999999991,0.9986011438162253
-1.0299999999999991,0.9987424025523222
-1.0199999999999991,0.9988749140444233
-1.0099999999999991,0.9989987566512731
-0.9999999999999991,0.9991140316022963
-0.9899999999999991,0.9992208638379069
-0.9799999999999991,0.9993194027856471
-0.9699999999999991,0.9994098230546157
-0.9599999999999991,0.9994923250278659
-0.9499999999999991,0.9995671353292584
-0.9399999999999991,0.9996345071375958
-0.929999999999999,0.9996947203166404
-0.919999999999999,0.9997480813247966
-0.909999999999999,0.9997949228626632
-0.899999999999999,0.9998356032102764
-0.889999999999999,0.9998705051985042
-0.879999999999999,0.999900034750601
-0.869999999999999,0.9999246189201858
-0.859999999999999,0.999944703340709
-0.849999999999999,0.9999607489885641
-0.839999999999999,0.9999732281471508
-0.829999999999999,0.9999826194420723
-0.819999999999999,0.9999894017979671
-0.8099999999999989,0.9999940471447658
-0.7999999999999989,0.999997011675053
-0.7899999999999989,0.999998725424154
-0.7799999999999989,0.9999995799099771
-0.7699999999999989,0.9999999135298929
-0.7599999999999989,0.9999999943662826
-0.7499999999999989,1.0
-0.7399999999999989,0.9999999938710257
-0.7299999999999989,0.9999998976569814
-0.7199999999999989,0.9999994590619653
-0.7099999999999989,0.999998214319185
-0.6999999999999988,0.999995444610037
-0.6899999999999988,0.9999901254885247
-0.6799999999999988,0.9999808682722577
-0.6699999999999988,0.9999658522190289
-0.6599999999999988,0.999942746150845
-0.6499999999999988,0.9999086180156254
-0.6399999999999988,0.9998598306920018
-0.6299999999999988,0.9997919221475486
-0.6199999999999988,0.9996994678603495
-0.6099999999999988,0.9995759232159378
-0.5999999999999988,0.9994134434083578
-0.5899999999999987,0.999202678222915
-0.5799999999999987,0.9989325389841179
-0.5699999999999987,0.9985899349501723
-0.5599999999999987,0.9981594765728092
-0.5499999999999987,0.9976231433821522
-0.5399999999999987,0.9969599148852532
-0.5299999999999987,0.996145363893377
-0.5199999999999987,0.9951512132562886
-0.5099999999999987,0.9939448592544811
-0.49999999999999867,0.9924888680909348
-0.48999999999999866,0.9907404562746647
-0.47999999999999865,0.9886509714659184
-0.46999999999999864,0.9861653978286509
-0.45999999999999863,0.9832219193477371
-0.4499999999999986,0.979751586058021
-0.4399999999999986,0.9756781416492131
-0.4299999999999986,0.9709180860748882
-0.4199999999999986,0.9653810627141045
-0.4099999999999986,0.9589706746880592
-0.3999999999999986,0.9515858465354633
-0.38999999999999857,0.9431228518588102
-0.37999999999999856,0.9334781198252408
-0.36999999999999855,0.9225519076256005
-0.35999999999999854,0.9102528759763632
-0.34999999999999853,0.8965035253684572
-0.3399999999999985,0.8812463400217304
-0.3299999999999985,0.8644503481379484
-0.3199999999999985,0.8461176532184109
-0.3099999999999985,0.8262893442077038
-0.2999999999999985,0.8050500838218464
-0.2899999999999985,0.7825306415946622
-0.2799999999999985,0.7589077146054513
-0.26999999999999846,0.7344005833346561
-0.25999999999999845,0.7092644751894615
-0.24999999999999845,0.6837809139446763
-0.23999999999999844,0.6582457503853815
-0.22999999999999843,0.6329559138342186
-0.21999999999999842,0.6081961199390195
-0.2099999999999984,0.5842267720027917
-0.1999999999999984,0.5612741015584519
-0.1899999999999984,0.5395232542404003
-0.17999999999999838,0.5191146150376443
-0.16999999999999837,0.5001432657926901
-0.15999999999999837,0.4826611454649066
-0.14999999999999836,0.466681279357876
-0.13999999999999835,0.45218336445871743
-0.12999999999999834,0.4391200259580464
-0.11999999999999833,0.4274231622289351
-0.10999999999999832,0.41700993619508553
-0.09999999999999831,0.4077881192894333
-0.0899999999999983,0.39966062841116
-0.0799999999999983,0.392529204482179
-0.06999999999999829,0.3862972595337498
-0.05999999999999828,0.38087196942278395
-0.04999999999999827,0.37616571603348176
-0.03999999999999826,0.37209699198955926
-0.02999999999999825,0.3685908781051177
-0.01999999999999824,0.36557919377188425
-0.009999999999998233,0.3630004068279401
1.7763568394002505e-15,0.3607993747014145
0.010000000000001563,0.35892697437902416
0.020000000000001794,0.35733966591991523
0.030000000000002025,0.3559990232310682
0.04000000000000181,0.3548712567294046
0.0500000000000016,0.35392674523310513
0.06000000000000183,0.35313958874608026
0.07000000000000206,0.3524871894819094
0.08000000000000185,0.3519498652725525
0.09000000000000163,0.35151049719790156
0.10000000000000187,0.35115421165920246
0.1100000000000021,0.3508680960388901
0.12000000000000188,0.3506409464086011
0.13000000000000167,0.35046304536078393
0.1400000000000019,0.35032596786566755
0.15000000000000213,0.350222413032149
0.16000000000000192,0.35014605973182533
0.1700000000000017,0.35009144419578997
0.18000000000000194,0.35005385788941357
0.19000000000000217,0.3500292641940231
0.20000000000000195,0.35001423266468795
0.21000000000000174,0.3500058898829396
0.22000000000000197,0.35000188617804096
0.2300000000000022,0.35000037774858267
0.240000000000002,0.3500000239775804
0.2500000000000018,0.35
0.260000000000002,0.3500000248537539
0.27000000000000224,0.3500004058262635
0.280000000000002,0.35000209990167935
0.2900000000000018,0.3500067935219077
0.30000000000000204,0.35001700220083665
0.3100000000000023,0.3500361918783912
0.32000000000000206,0.35006892427152064
0.33000000000000185,0.35012102887416335
0.3400000000000021,0.35019980467734363
0.3500000000000023,0.35031425512129266
0.3600000000000021,0.3504753602479933
0.3700000000000019,0.3506963904844369
0.3800000000000021,0.35099326693735267
0.39000000000000234,0.3513849734937765
0.40000000000000213,0.35189402636137734
0.4100000000000019,0.3525470068952481
0.42000000000000215,0.3533751635707125
0.4300000000000024,0.35441508867504196
0.44000000000000217,0.3557094745716518
0.45000000000000195,0.35730795306322943
0.4600000000000022,0.3592680192191663
0.4700000000000024,0.3616560377510124
0.4800000000000022,0.3645483252623919
0.490000000000002,0.3680322950389137
0.5000000000000022,0.37220764198096296
0.5100000000000025,0.3771875332656014
0.5200000000000022,0.3830997547839661
0.530000000000002,0.39008774382133776
0.5400000000000023,0.39831141448184476
0.5500000000000025,0.4079476540113374
0.5600000000000023,0.41919033605089906
0.5700000000000021,0.4322496625248256
0.5800000000000023,0.44735061227824297
0.5900000000000025,0.4647302465319683
0.6000000000000023,0.48463360579463366
0.6100000000000021,0.5073079396342856
0.6200000000000023,0.53299505147265
0.6300000000000026,0.5619216283217405
0.6400000000000023,0.5942875721082216
0.6500000000000021,0.6302525622574545
0.6600000000000024,0.6699213562828368
0.6700000000000026,0.7133286588500131
0.6800000000000024,0.7604247230208389
0.6900000000000022,0.8110631320468157
0.7000000000000024,0.8649923721452711
0.7100000000000026,0.921852769356519
0.7200000000000024,0.9811800682045252
0.7300000000000022,1.0424163603363297
0.7400000000000024,1.1049282735528243
0.7500000000000027,1.1680314186542906
0.7600000000000025,1.2310192266202877
0.7700000000000022,1.2931936676898563
0.7800000000000025,1.3538950668052476
0.7900000000000027,1.4125283784316796
0.8000000000000025,1.4685838224670047
0.8100000000000023,1.5216505905807918
0.8200000000000025,1.5714232393662366
0.8300000000000027,1.61770122364251
0.8400000000000025,1.660382662057046
0.8500000000000023,1.6994538035357263
0.8600000000000025,1.7349757769133705
0.8700000000000028,1.7670701048212352
0.8800000000000026,1.7959042185093854
0.8900000000000023,1.8216778970910343
0.9000000000000026,1.844611234465602
0.9100000000000028,1.8649344521279791
0.9200000000000026,1.8828796486088342
0.9300000000000024,1.8986744127426451
0.9400000000000026,1.9125371238256168
0.9500000000000028,1.924673706679278
0.9600000000000026,1.9352755913950899
0.9700000000000024,1.9445186343704308
0.9800000000000026,1.9525627792956315
0.9900000000000029,1.9595522664764895
1.0000000000000027,1.9656162309799232
1.0100000000000025,1.9708695611686917
1.0200000000000027,1.9754139172979934
1.030000000000003,1.9793388340734777
1.0400000000000027,1.9827228511929427
1.0500000000000025,1.9856346321030542
1.0600000000000027,1.9881340439078632
1.070000000000003,1.9902731810675716
1.0800000000000027,1.9920973227322365
1.0900000000000025,1.9936458187356814
1.1000000000000028,1.994952902838226
1.110000000000003,1.9960484340908051
1.1200000000000028,1.996958568464901
1.1300000000000026,1.9977063633526282
1.1400000000000028,1.9983123173275612
1.150000000000003,1.9987948467497716
1.1600000000000028,1.9991706994229854
1.1700000000000026,1.9994553035364027
1.1800000000000028,1.999663047456553
1.190000000000003,1.9998074824135608
1.2000000000000028,1.9999014355039673
1.2100000000000026,1.9999570143534968
1.2200000000000029,1.999985476752371
1.230000000000003,1.9999969279147116
1.2400000000000029,1.9999997938054352
1.2500000000000027,2.0
1.260000000000003,1.999999760190114
1.2700000000000031,1.9999958446676407
1.280000000000003,1.99997715437762
1.2900000000000027,1.9999213675105505
1.300000000000003,1.9997903501588017
1.3100000000000032,1.9995239282547759
1.320000000000003,1.9990315057770178
1.3300000000000027,1.9981808921798234
1.340000000000003,1.9967835935588625
1.3500000000000032,1.994575780492397
1.360000000000003,1.9911942788248638
1.3700000000000028,1.9861474391224143
1.380000000000003,1.978781971020469
1.3900000000000032,1.9682493115293151
1.400000000000003,1.9534795179411835
1.4100000000000028,1.9331776107115917
1.420000000000003,1.9058664042593463
1.4300000000000033,1.8700082560021136
1.440000000000003,1.8242380878467186
1.4500000000000028,1.7677181136640507
1.460000000000003,1.7005680406845725
1.4700000000000033,1.6242390910269016
1.480000000000003,1.5416335652966078
1.4900000000000029,1.4568046722174075
1.500000000000003,1.3742452417040263
1.5100000000000033,1.2980036703342546
1.5200000000000031,1.2309736469141501
1.530000000000003,1.1745956732263505
1.5400000000000031,1.1289784649070298
1.5500000000000034,1.0932744577632547
1.5600000000000032,1.0661108752155486
1.570000000000003,1.0459447100078505
1.5800000000000032,1.0312955661857646
1.5900000000000034,1.0208670095058965
1.6000000000000032,1.0135889471095518
1.610000000000003,1.0086135625917108
1.6200000000000032,1.0052888825160695
1.6300000000000034,1.0031249028299474
1.6400000000000032,1.001760252647226
1.650000000000003,1.0009329466170418
1.6600000000000033,1.0004562952814873
1.6700000000000035,1.000199815447463
1.6800000000000033,1.0000744764928293
1.690000000000003,1.0000214880566216
1.7000000000000033,1.0000038783022238
1.7100000000000035,1.000000221910515
1.7200000000000033,1.0
1.730000000000003,1.0000001870253032
1.7400000000000033,1.0000027543563812
1.7500000000000036,1.000012855831065
1.7600000000000033,1.0000375191975872
1.7700000000000031,1.0000847120053504
1.7800000000000034,1.0001626841063778
1.7900000000000036,1.0002795140455327
1.8000000000000034,1.0004428053108674
1.8100000000000032,1.0006594922993566
1.8200000000000034,1.0009357261584166
1.8300000000000036,1.0012768183152894
1.8400000000000034,1.001687225193936
1.8500000000000032,1.002170561853225
1.8600000000000034,1.002729635438065
1.8700000000000037,1.0033664916948182
1.8800000000000034,1.0040824695689148
1.8900000000000032,1.0048782602273845
1.9000000000000035,1.0057539678438592
1.9100000000000037,1.00670917023132
1.9200000000000035,1.007742977969964
1.9300000000000033,1.0088540910997954
1.9400000000000035,1.0100408527641909
1.9500000000000037,1.011301299427282
1.9600000000000035,1.012633207463884
1.9700000000000033,1.0140341360504028
1.9800000000000035,1.0155014663796644
1.9900000000000038,1.0170324372903508


==> idw6k.csv <==
sample,value
-2.0,0.9846494644784289
-1.99,0.9849392146361642
-1.98,0.9852276646773717
-1.97,0.9855147564835646
-1.96,0.9858004316277638
-1.95,0.9860846313997952
-1.94,0.9863672968327302
-1.93,0.9866483687304997
-1.92,0.9869277876967071
-1.91,0.987205494164658
-1.9,0.9874814284286407
-1.89,0.9877555306764729
-1.88,0.988027741023343
-1.8699999999999999,0.9882979995469671
-1.8599999999999999,0.9885662463240805
-1.8499999999999999,0.9888324214682928
-1.8399999999999999,0.9890964651693182
-1.8299999999999998,0.9893583177336066
-1.8199999999999998,0.9896179196263902
-1.8099999999999998,0.9898752115151653
-1.7999999999999998,0.9901301343146237
-1.7899999999999998,0.9903826292330464
-1.7799999999999998,0.9906326378201772
-1.7699999999999998,0.9908801020165796
-1.7599999999999998,0.9911249642044947
-1.7499999999999998,0.9913671672601968
-1.7399999999999998,0.9916066546078626
-1.7299999999999998,0.9918433702749432
-1.7199999999999998,0.9920772589490499
-1.7099999999999997,0.9923082660363401
-1.6999999999999997,0.9925363377214049
-1.6899999999999997,0.9927614210286393
-1.6799999999999997,0.9929834638850887
-1.6699999999999997,0.9932024151847463
-1.6599999999999997,0.9934182248542841
-1.6499999999999997,0.993630843920189
-1.6399999999999997,0.9938402245772683
-1.6299999999999997,0.9940463202584928
-1.6199999999999997,0.9942490857061286
-1.6099999999999997,0.9944484770441125
-1.5999999999999996,0.9946444518516157
-1.5899999999999996,0.994836969237725
-1.5799999999999996,0.9950259899171854
-1.5699999999999996,0.995211476287113
-1.5599999999999996,0.9953933925045998
-1.5499999999999996,0.9955717045651136
-1.5399999999999996,0.9957463803815854
-1.5299999999999996,0.9959173898640794
-1.5199999999999996,0.9960847049999066
-1.5099999999999996,0.9962482999340597
-1.4999999999999996,0.9964081510498151
-1.4899999999999995,0.9965642370493425
-1.4799999999999995,0.9967165390341519
-1.4699999999999995,0.9968650405851867
-1.4599999999999995,0.9970097278423694
-1.4499999999999995,0.9971505895833778
-1.4399999999999995,0.997287617301421
-1.4299999999999995,0.9974208052817699
-1.4199999999999995,0.9975501506767757
-1.4099999999999995,0.9976756535790893
-1.3999999999999995,0.9977973170927863
-1.3899999999999995,0.99791514740207
-1.3799999999999994,0.9980291538372155
-1.3699999999999994,0.9981393489373884
-1.3599999999999994,0.9982457485099614
-1.3499999999999994,0.9983483716859132
-1.3399999999999994,0.9984472409708939
-1.3299999999999994,0.9985423822914983
-1.3199999999999994,0.9986338250362744
-1.3099999999999994,0.9987216020909763
-1.2999999999999994,0.9988057498675352
-1.2899999999999994,0.9988863083262087
-1.2799999999999994,0.9989633209903448
-1.2699999999999994,0.999036834953167
-1.2599999999999993,0.9991069008759819
-1.2499999999999993,0.9991735729771691
-1.2399999999999993,0.9992369090113199
-1.2299999999999993,0.9992969702378469
-1.2199999999999993,0.9993538213784058
-1.2099999999999993,0.9994075305624265
-1.1999999999999993,0.9994581692600688
-1.1899999999999993,0.99950581220191
-1.1799999999999993,0.9995505372846618
-1.1699999999999993,0.999592425462245
-1.1599999999999993,0.9996315606215495
-1.1499999999999992,0.9996680294422421
-1.1399999999999992,0.999701921240019
-1.1299999999999992,0.9997333277927399
-1.1199999999999992,0.9997623431489505
-1.1099999999999992,0.9997890634183637
-1.0999999999999992,0.9998135865439685
-1.0899999999999992,0.9998360120555395
-1.0799999999999992,0.9998564408044527
-1.0699999999999992,0.9998749746798612
-1.0599999999999992,0.9998917163064703
-1.0499999999999992,0.9999067687243517
-1.0399999999999991,0.9999202350514781
-1.0299999999999991,0.9999322181299242
-1.0199999999999991,0.9999428201569976
-1.0099999999999991,0.9999521423028995
-0.9999999999999991,0.9999602843169024
-0.9899999999999991,0.9999673441244712
-0.9799999999999991,0.9999734174182103
-0.9699999999999991,0.9999785972460512
-0.9599999999999991,0.9999829736006425
-0.9499999999999991,0.9999866330145077
-0.9399999999999991,0.9999896581661623
-0.929999999999999,0.9999921275030427
-0.919999999999999,0.9999941148877619
-0.909999999999999,0.999995689274866
-0.899999999999999,0.9999969144258989
-0.889999999999999,0.9999978486711435
-0.879999999999999,0.9999985447268468
-0.869999999999999,0.9999990495770433
-0.859999999999999,0.9999994044290936
-0.849999999999999,0.999999644751767
-0.839999999999999,0.9999998004039031
-0.829999999999999,0.9999998958602746
-0.819999999999999,0.9999999505390117
-0.8099999999999989,0.9999999792316112
-0.7999999999999989,0.9999999926317715
-0.7899999999999989,0.9999999979526967
-0.7799999999999989,0.9999999996135752
-0.7699999999999989,0.9999999999640024
-0.7599999999999989,0.9999999999994028
-0.7499999999999989,1.0
-0.7399999999999989,0.9999999999993257
-0.7299999999999989,0.9999999999541012
-0.7199999999999989,0.9999999994436051
-0.7099999999999989,0.9999999966709401
-0.6999999999999988,0.9999999864678926
-0.6899999999999988,0.9999999569155817
-0.6799999999999988,0.9999998840800932
-0.6699999999999988,0.9999997242199645
-0.6599999999999988,0.9999994026434109
-0.6499999999999988,0.9999987981684646
-0.6399999999999988,0.9999977218575075
-0.6299999999999988,0.9999958883448837
-0.6199999999999988,0.9999928776350806
-0.6099999999999988,0.9999880846977601
-0.5999999999999988,0.9999806534982598
-0.5899999999999987,0.9999693912455149
-0.5799999999999987,0.999952657574161
-0.5699999999999987,0.9999282220562487
-0.5599999999999987,0.9998930818040024
-0.5499999999999987,0.9998432289126884
-0.5399999999999987,0.9997733550279826
-0.5299999999999987,0.9996764773259316
-0.5199999999999987,0.9995434665880443
-0.5099999999999987,0.9993624537763469
-0.49999999999999867,0.999118086539269
-0.48999999999999866,0.9987906014646886
-0.47999999999999865,0.9983546718445845
-0.46999999999999864,0.9977779846864839
-0.45999999999999863,0.9970194955867707
-0.4499999999999986,0.996027307440641
-0.4399999999999986,0.9947361214335391
-0.4299999999999986,0.9930642205525424
-0.4199999999999986,0.9909099734468767
-0.4099999999999986,0.9881478993666306
-0.3999999999999986,0.9846244263501365
-0.38999999999999857,0.9801536218699971
-0.37999999999999856,0.9745133972099412
-0.36999999999999855,0.9674430009605292
-0.35999999999999854,0.9586430271029679
-0.34999999999999853,0.9477796401325636
-0.3399999999999985,0.9344951706999981
-0.3299999999999985,0.9184274660307881
-0.3199999999999985,0.8992400680003793
-0.3099999999999985,0.8766640153008872
-0.2999999999999985,0.850549443328285
-0.2899999999999985,0.8209211547518025
-0.2799999999999985,0.7880276958406441
-0.26999999999999846,0.7523699857047231
-0.25999999999999845,0.7146957082312091
-0.24999999999999845,0.6759514380405285
-0.23999999999999844,0.6371954388078117
-0.22999999999999843,0.5994865698484563
-0.21999999999999842,0.5637731287491855
-0.2099999999999984,0.530805467667594
-0.1999999999999984,0.5010878479438431
-0.1899999999999984,0.47487251509725853
-0.17999999999999838,0.4521880152347351
-0.16999999999999837,0.432888006166051
-0.15999999999999837,0.4167066377213556
-0.14999999999999836,0.4033100440408489
-0.13999999999999835,0.39233811212532765
-0.12999999999999834,0.3834346821750043
-0.11999999999999833,0.37626695560429896
-0.10999999999999832,0.37053616545072143
-0.09999999999999831,0.36598187991292236
-0.0899999999999983,0.3623820838730953
-0.0799999999999983,0.35955073632153434
-0.06999999999999829,0.35733402753915916
-0.05999999999999828,0.35560615163429793
-0.04999999999999827,0.35426509688523095
-0.03999999999999826,0.3532287346709004
-0.02999999999999825,0.3524313407760205
-0.01999999999999824,0.35182059127339604
-0.009999999999998233,0.3513550220655075
1.7763568394002505e-15,0.35100191333952424
0.010000000000001563,0.35073554817550456
0.020000000000001794,0.35053579188723166
0.030000000000002025,0.35038694115927843
0.04000000000000181,0.3502767970400603
0.0500000000000016,0.35019592178388276
0.06000000000000183,0.3501370455138407
0.07000000000000206,0.35009459423728934
0.08000000000000185,0.35006431567911583
0.09000000000000163,0.35004298364619724
0.10000000000000187,0.35002816522069014
0.1100000000000021,0.350018038061013
0.12000000000000188,0.3500112475437145
0.13000000000000167,0.35000679548508995
0.1400000000000019,0.35000395381165494
0.15000000000000213,0.3500021978687061
0.16000000000000192,0.3500011551225386
0.1700000000000017,0.3500005658721341
0.18000000000000194,0.3500002532800956
0.19000000000000217,0.3500001005932794
0.20000000000000195,0.35000003387818
0.21000000000000174,0.35000000896717015
0.22000000000000197,0.35000000161783457
0.2300000000000022,0.3500000001445324
0.240000000000002,0.3500000000023066
0.2500000000000018,0.35
0.260000000000002,0.350000000002432
0.27000000000000224,0.3500000001606241
0.280000000000002,0.3500000018940334
0.2900000000000018,0.3500000110495776
0.30000000000000204,0.35000004388970035
0.3100000000000023,0.3500001368279351
0.32000000000000206,0.35000036114935085
0.33000000000000185,0.35000084434147005
0.3400000000000021,0.3500018001385882
0.3500000000000023,0.3500035699731275
0.3600000000000021,0.35000667926127615
0.3700000000000019,0.35001191286311784
0.3800000000000021,0.3500204151944889
0.39000000000000234,0.3500338218839937
0.40000000000000213,0.3500544316315173
0.4100000000000019,0.35008542911667784
0.42000000000000215,0.35013117252698606
0.4300000000000024,0.3501975626459718
0.44000000000000217,0.350292514602947
0.45000000000000195,0.350426558502146
0.4600000000000022,0.350613601402605
0.4700000000000024,0.35087189070468955
0.4800000000000022,0.3512252280997157
0.490000000000002,0.3517044939966973
0.5000000000000022,0.3523495547882651
0.5100000000000025,0.3532116392738733
0.5200000000000022,0.3543562854468833
0.530000000000002,0.3558669734209532
0.5400000000000023,0.3578495721531426
0.5500000000000025,0.36043773267442214
0.5600000000000023,0.3637993518918601
0.5700000000000021,0.36814419776657914
0.5800000000000023,0.3737327121637598
0.5900000000000025,0.38088586768784694
0.6000000000000023,0.38999571600914246
0.6100000000000021,0.4015358851889581
0.6200000000000023,0.41607071521487227
0.6300000000000026,0.4342609254287398
0.6400000000000023,0.456862682104309
0.6500000000000021,0.48471576349195944
0.6600000000000024,0.5187154514056438
0.6700000000000026,0.559762315014981
0.6800000000000024,0.6086850045726042
0.6900000000000022,0.6661345733919753
0.7000000000000024,0.7324555717638246
0.7100000000000026,0.8075491488880172
0.7200000000000024,0.8907546529168624
0.7300000000000022,0.9807842090949511
0.7400000000000024,1.0757434125355634
0.7500000000000027,1.1732561872580307
0.7600000000000025,1.270684553808439
0.7700000000000022,1.3654038890741553
0.7800000000000025,1.4550748996263134
0.7900000000000027,1.5378547827309867
0.8000000000000025,1.6125112373453838
0.8100000000000023,1.6784334224519166
0.8200000000000025,1.7355601510010052
0.8300000000000027,1.7842590491237007
0.8400000000000025,1.8251904482425048
0.8500000000000023,1.8591812044183322
0.8600000000000025,1.8871224321223128
0.8700000000000028,1.9098955210558493
0.8800000000000026,1.9283245048667415
0.8900000000000023,1.9431497776755382
0.9000000000000026,1.9550173946788265
0.9100000000000028,1.9644787374806107
0.9200000000000026,1.9719964038436417
0.9300000000000024,1.9779533289190943
0.9400000000000026,1.982663135974687
0.9500000000000028,1.9863804772085547
0.9600000000000026,1.9893106670215939
0.9700000000000024,1.9916182709128087
0.9800000000000026,1.993434539094061
0.9900000000000029,1.9948637058504788
1.0000000000000027,1.9959882455056384
1.0100000000000025,1.9968732066564416
1.0200000000000027,1.997569753912997
1.030000000000003,1.998118041054386
1.0400000000000027,1.9985495277927119
1.0500000000000025,1.998888838139634
1.0600000000000027,1.9991552439266258
1.070000000000003,1.9993638435232313
1.0800000000000027,1.9995264937686748
1.0900000000000025,1.999652542752584
1.1000000000000028,1.999749402318757
1.110000000000003,1.9998229918897477
1.1200000000000028,1.9998780792471205
1.1300000000000026,1.9999185390733305
1.1400000000000028,1.9999475461978404
1.150000000000003,1.9999677174417156
1.1600000000000028,1.9999812135902153
1.1700000000000026,1.9999898112265837
1.1800000000000028,1.99999495282683
1.190000000000003,1.9999977825389903
1.2000000000000028,1.9999991743298067
1.2100000000000026,1.9999997585173517
1.2200000000000029,1.9999999518874843
1.230000000000003,1.9999999952558818
1.2400000000000029,1.9999999999164693
1.2500000000000027,2.0
1.260000000000003,1.9999999998928821
1.2700000000000031,1.9999999921979414
1.280000000000003,1.999999898517993
1.2900000000000027,1.9999993466408152
1.300000000000003,1.9999971339734717
1.3100000000000032,1.9999901231170234
1.320000000000003,1.9999711470843051
1.3300000000000027,1.9999252304586457
1.340000000000003,1.9998229985056073
1.3500000000000032,1.9996094562295688
1.360000000000003,1.9991852371188141
1.3700000000000028,1.9983757633445358
1.380000000000003,1.996881330991619
1.3900000000000032,1.9941978943429817
1.400000000000003,1.9894949076805948
1.4100000000000028,1.9814357128034357
1.420000000000003,1.967935697689585
1.4300000000000033,1.9458930674977895
1.440000000000003,1.9110317427822745
1.4500000000000028,1.8581971510962074
1.460000000000003,1.782664484637885
1.4700000000000033,1.6828398880622824
1.480000000000003,1.56346515397573
1.4900000000000029,1.4364800124229056
1.500000000000003,1.3171085560333566
1.5100000000000033,1.2172897617076777
1.5200000000000031,1.1417642686830076
1.530000000000003,1.0889371136332786
1.5400000000000031,1.0540827019343117
1.5500000000000034,1.0320460427993967
1.5600000000000032,1.0185509221224227
1.570000000000003,1.0104955824196227
1.5800000000000032,1.0057955334517503
1.5900000000000034,1.003114268472973
1.6000000000000032,1.0016213933322815
1.610000000000003,1.0008130000119297
1.6200000000000032,1.0003895029901284
1.6300000000000034,1.0001764223955478
1.6400000000000032,1.0000744701396547
1.650000000000003,1.0000287119189848
1.6600000000000033,1.0000098181444643
1.6700000000000035,1.0000028453389218
1.6800000000000033,1.0000006476497427
1.690000000000003,1.0000001004110766
1.7000000000000033,1.0000000077028706
1.7100000000000035,1.0000000001054816
1.7200000000000033,1.0
1.730000000000003,1.0000000000817004
1.7400000000000033,1.0000000046200457
1.7500000000000036,1.0000000466143977
1.7600000000000033,1.0000002325517148
1.7700000000000031,1.000000789490385
1.7800000000000034,1.0000021026323254
1.7900000000000036,1.000004739129423
1.8000000000000034,1.0000094579238061
1.8100000000000032,1.0000172073866058
1.8200000000000034,1.0000291132855654
1.8300000000000036,1.0000464597195897
1.8400000000000034,1.0000706654325726
1.8500000000000032,1.0001032575493356
1.8600000000000034,1.0001458443699907
1.8700000000000037,1.0002000884719777
1.8800000000000034,1.000267681027994
1.8900000000000032,1.0003503179623758
1.9000000000000035,1.000449678338115
1.9100000000000037,1.000567405186764
1.9200000000000035,1.0007050888571163
1.9300000000000033,1.000864252858477
1.9400000000000035,1.001046342103598
1.9500000000000037,1.0012527134088285
1.9600000000000035,1.0014846280794216
1.9700000000000033,1.0017432463919487
1.9800000000000035,1.0020296237798254
1.9900000000000038,1.0023447085292945


==> samples.csv <==
sample,value
-0.75,1.0
0.25,0.35
1.25,2.0
1.72,1.0

